Quantifying the economic response to COVID-19 mitigations and death rates via forecasting Purchasing Managers' Indices using Generalised Network Autoregressive models with exogenous variables

Knowledge of the current state of economies, how they respond to COVID-19 mitigations and indicators, and what the future might hold for them is important. We use recently-developed generalised network autoregressive (GNAR) models, using trade-determined networks, to model and forecast the Purchasing Managers' Indices for a number of countries. We use networks that link countries where the links themselves, or their weights, are determined by the degree of export trade between the countries. We extend these models to include node-specific time series exogenous variables (GNARX models), using this to incorporate COVID-19 mitigation stringency indices and COVID-19 death rates into our analysis. The highly parsimonious GNAR models considerably outperform vector autoregressive models in terms of mean-squared forecasting error and our GNARX models themselves outperform GNAR ones. Further mixed frequency modelling predicts the extent to which that the UK economy will be affected by harsher, weaker or no interventions.

==> SEC-ORD-STY-CHECK/FranceRes.csv <==
"x"
"1" NA
"2" NA
"3" NA
"4" NA
"5" -1.54899812526489
"6" 1.36297843725931
"7" -0.259715853737639
"8" -1.30872957150511
"9" -0.428355767912997
"10" 1.34162181362768
"11" 2.54621826956978
"12" 3.09878249244132
"13" 1.94768070569109
"14" 1.73954182800758
"15" 2.97502850620594
"16" 0.950252260878571
"17" 2.42390268895991
"18" 1.95105290135659
"19" 1.25867219304826
"20" 0.724357210485373
"21" 0.988577334438808
"22" 0.771340833860883
"23" 1.92401450924397
"24" 3.87971652474697
"25" 1.32924153623426
"26" 0.515421607457213
"27" 1.87377496116257
"28" 1.737343792247
"29" 0.555722371044013
"30" 0.113940156983261
"31" -3.01475368663772
"32" 0.0950538447391551
"33" 0.559453535488664
"34" -0.585668595217797
"35" 0.936756204957632
"36" -1.73516245309254
"37" -1.12300673676041
"38" 0.29952584124748
"39" 1.7983995070456
"40" 0.219434701523262
"41" 0.215618947512155
"42" -1.83838649874171
"43" -3.49041658744584
"44" 0.385745512742176
"45" 1.5512800705548
"46" 1.65116264069875
"47" 1.66063860357145
"48" 1.23166455333012
"49" 1.49511154191476
"50" 0.264287411441494
"51" 1.01558062794204
"52" 0.979709248576036
"53" -0.799452466455008
"54" -0.836153099948085
"55" -0.236113375718908
"56" 0.888939969265948
"57" -0.696277642787834
"58" 1.60634151236403
"59" 0.508498977999018
"60" -2.14899116279202
"61" 0.539467063416538
"62" -0.901686659596294
"63" -1.29563531953716
"64" 1.64538951484734
"65" 0.457713278187157
"66" 1.95322271093619
"67" 3.57793040036069
"68" 1.13301248325715
"69" -0.299225474702482
"70" 2.3536969245983
"71" -1.14277685072764
"72" -0.53868009372956
"73" 0.0337554771895938
"74" 3.41735733988728
"75" 0.245676913850723
"76" -0.619020838213906
"77" -0.738330869006035
"78" -0.256444521934981
"79" 1.5937061075475
"80" -1.13869854305943
"81" 1.86925549599164
"82" 1.42894645884613
"83" 0.952841310047297
"84" -1.05583765841526
"85" 1.00464304176859
"86" 1.26661066185132
"87" 0.812670867099079
"88" -0.386072159384533
"89" 0.497950554549874
"90" 0.249698178926963
"91" 1.27582687170704
"92" -0.147075179071088
"93" 1.99227964929551
"94" -1.78771771520111
"95" 2.93324042634017
"96" 1.61643648922986
"97" 0.382737876890019
"98" 2.15512761257238
"99" 0.887184923164291
"100" 0.629740972523983
"101" 1.64328268040074
"102" 0.802062103404268
"103" 1.34444246437977
"104" -1.08988347518975
"105" -1.43541999899071
"106" -0.137436153299305
"107" 1.13662913188622
"108" 0.898494254027526
"109" 0.246448894503558
"110" 0.666753992827495
"111" 0.54992618803356
"112" 0.129381245010379
"113" 0.391936222920542
"114" -1.25634722082262
"115" 1.40877839677131
"116" 2.28456128497411
"117" 1.70812483262597
"118" -0.0296256272418987
"119" 2.07617945206582
"120" -0.853570372435762
"121" -2.0952678527883
"122" -1.79495886499274
"123" -1.98153088244818
"124" -2.24057715687788
"125" -0.248269630930984
"126" -0.300277965423497
"127" -2.8081089916279
"128" -2.14088927624002
"129" -2.8468771698999
"130" 1.93601503993742
"131" -4.84514238325585
"132" 2.90916131583624
"133" 1.82285934551481
"134" 1.81691395337765
"135" 0.542394347433323
"136" -0.635260862243776
"137" 3.04060638732265
"138" 2.42381943524342
"139" 4.68375163184745
"140" 2.79353069746116
"141" 0.544984235495257
"142" -0.282674488020803
"143" -1.91927895605858
"144" 0.323993618455468
"145" 2.80932462127064
"146" 1.5014782553662
"147" 1.41802160108016
"148" 1.5203283983188
"149" 0.607143425324935
"150" -0.4247465175768
"151" -1.95967691258452
"152" 1.6129259478264
"153" -0.379304783659357
"154" 1.87556171444464
"155" 1.86491951546667
"156" 0.872589000227485
"157" 4.5014532534676
"158" -0.518311236610579
"159" -3.51911451138947
"160" -1.20819397429592
"161" 0.570996576899645
"162" -2.87118215639152
"163" -4.38515635468204
"164" 2.33902477108701
"165" 0.843319952632676
"166" 1.41996550296366
"167" -1.3728402106299
"168" -1.37976352576489
"169" -3.08355488104696
"170" -1.63933287175013
"171" 1.91737854400103
"172" 0.471732942022619
"173" 0.534532088920564
"174" -4.81998969335277
"175" -0.60714810624296
"176" -0.644715756807841
"177" -0.495843795611059
"178" -2.62961179281853
"179" -1.1314565402618
"180" -2.30237100664621
"181" 1.74788318295382
"182" -0.290526527926133
"183" 2.32744749211293
"184" 1.2534851281935
"185" -0.398142344378265
"186" 1.19170188478891
"187" -0.28073768934658
"188" -2.16757703528499
"189" -1.29833240387165
"190" 0.560311398073935
"191" -1.49529500421966
"192" 3.66046263573498
"193" -1.00669521824787
"194" -1.03205103109736
"195" -1.84468168015182
"196" 0.542058553839986
"197" -0.505743559728835
"198" -0.998344850140434
"199" -0.370252556544486
"200" -0.672862292697786
"201" 1.65801311550639
"202" -0.343611745287006
"203" 2.70076410553698
"204" -0.84577827185818
"205" -0.84631986517239
"206" 1.03632831482024
"207" 1.48472335474543
"208" -1.2082340437168
"209" -1.19335794971773
"210" 1.1264839733306
"211" 0.943397827489406
"212" -1.16650862382151
"213" -1.15103147715855
"214" -0.332350454917488
"215" -1.02396159558739
"216" 0.804537079709661
"217" -0.0613673875206473
"218" 0.7035388478822
"219" -1.19889374915554
"220" 0.333181204694775
"221" 1.47588104130882
"222" 1.03308020469601
"223" -0.499690089949723
"224" -0.389385954616387
"225" 1.23387316182738
"226" 1.05126336947264
"227" 2.42784342112156
"228" 1.40891614756003
"229" 0.554737783854144
"230" 0.890603023715087
"231" 0.245898370871565
"232" -0.252221153679244
"233" 0.162627343356121
"234" 2.11592798131358
"235" 0.753482991348449
"236" 3.95614726558738
"237" 0.284240909948885
"238" 1.03811910296996
"239" -1.75964644973227
"240" -0.293448118449433
"241" 1.40813839555831
"242" -1.99596042608769
"243" 1.22497595381633
"244" -0.723121617763297
"245" 1.07728582197424
"246" -0.478264393013674
"247" 0.551854661023874
"248" 0.624351720447308
"249" -4.91904260934623
"250" -0.716070331214752
"251" 1.14443065792587
"252" -1.69416070938223
"253" 1.18050807774554
"254" 0.934320526242118
"255" 1.92070199129132
"256" -0.261033281740836
"257" 1.4598406044419
"258" -1.95216837708151
"259" 2.28319799978502
"260" -0.423420783935185
"261" 0.271717727803583
"262" 0.140368204901236
"263" 4.78893899581947
"264" -2.31706158508007
"265" 3.01361448221677
"266" 4.8889336739798
"267" 4.68990881150583
"268" -3.0637366555969
"269" -4.73770595318695


==> SEC-ORD-STY-CHECK/GermanyRes.csv <==
"x"
"1" 0.638275458546183
"2" 1.06488923753125
"3" 0.708443298266545
"4" 0.306678226040617
"5" 0.204022710768456
"6" -0.0319520932313253
"7" -2.38208649486523
"8" -1.40844118007348
"9" -1.62213189368001
"10" 0.600967791346477
"11" 0.0391381466606049
"12" -0.941236566723632
"13" -0.250871470779316
"14" 0.720748846088085
"15" 2.1027045734732
"16" 1.61694698263197
"17" 1.52732518989019
"18" 0.29112240201578
"19" 1.19675104578929
"20" -0.478775117986075
"21" 0.449124840522842
"22" -0.73319438137446
"23" 0.684144149218142
"24" 1.78344507448241
"25" 2.93986119443406
"26" -0.119090900037747
"27" 0.214622368905871
"28" -0.642056117229444
"29" 0.355378654653521
"30" 0.44471344682907
"31" -0.457478095188932
"32" -0.178869654186222
"33" -0.0508678490121284
"34" -0.141998355008816
"35" -1.26434836857062
"36" -0.338027481388977
"37" -0.369188082072661
"38" -0.669492597590143
"39" -0.895429291598433
"40" -1.56295052762238
"41" -1.22348058210604
"42" -2.44268655258046
"43" -2.33232883288377
"44" 1.94930930716379
"45" 0.916650965769456
"46" 1.11213781618426
"47" 1.03888258681931
"48" 1.06970867143256
"49" 0.0778634903555613
"50" -1.79695087606047
"51" 0.707356397382746
"52" -0.468183801781386
"53" -1.45680729533618
"54" -4.87183782526836
"55" 3.27171315878862
"56" -1.6896915189874
"57" -0.90121025247074
"58" -1.21282173507531
"59" 0.00711616334911014
"60" -0.951118185305759
"61" -0.590205504330392
"62" -0.913827411187626
"63" 0.354055122858412
"64" 1.10625746475831
"65" 2.07772968081537
"66" 1.16165543656471
"67" 1.50879095239839
"68" 0.508071016661447
"69" 0.12068582144407
"70" 0.828420171486428
"71" -0.0654763233349911
"72" 0.0735227664398934
"73" 1.42660330766353
"74" 0.271073785269934
"75" -0.689591473719624
"76" 1.89766312830143
"77" -0.946489870837347
"78" -0.526972187890046
"79" 0.0134601313099267
"80" -2.43853423758478
"81" 1.23137427187039
"82" 0.807381386991679
"83" -0.596309782644973
"84" -0.0826057388441441
"85" -0.480713106644146
"86" 1.01457063515462
"87" -0.135846684351158
"88" 1.64806683512616
"89" -0.92318078449501
"90" 2.96027801812217
"91" 0.200213559397412
"92" 0.285760620313162
"93" 1.61143629091003
"94" 2.29841470978852
"95" 1.11121112962346
"96" 1.29955943761408
"97" 0.368699118590754
"98" 0.045611510099981
"99" 3.50154829782558
"100" -2.5285474807058
"101" 0.135391419255825
"102" 0.148444529401281
"103" -0.395197097260287
"104" 1.97769329317638
"105" 1.9914988170796
"106" 1.420662237168
"107" 0.371031201920239
"108" 0.246151759460872
"109" 0.56500430515856
"110" -0.322767213340903
"111" 2.13663793283003
"112" -0.0491232577350118
"113" 1.80768572198668
"114" -3.06887799322696
"115" -0.291581373558472
"116" -0.94485821073566
"117" -0.559562238238271
"118" -0.676853641070217
"119" 2.07210612795845
"120" -0.288290033544655
"121" 2.7006735018507
"122" 0.401749647832617
"123" -0.907718679152218
"124" 0.0183797314749796
"125" -1.04735782989261
"126" -1.67024733510321
"127" -3.1828497790025
"128" -5.17863306888181
"129" 0.0106604357501965
"130" -2.39870623324262
"131" -2.9333906949123
"132" 0.416060909022683
"133" -0.0904202889218624
"134" 1.95813194876749
"135" -1.25768565603722
"136" 4.39644120995734
"137" 4.41471853067006
"138" -1.2067306198585
"139" 0.357448969768257
"140" 0.6453025669487
"141" 0.765339866019843
"142" 0.609514580176594
"143" 1.51641476210689
"144" 3.60160245749514
"145" 1.26658013370292
"146" -1.87085247200308
"147" 1.08672243488373
"148" 2.83296208906909
"149" 0.529562186022723
"150" -2.497773036507
"151" 1.73708295299079
"152" 2.95854801638548
"153" 2.36021043505558
"154" 2.6610290343184
"155" 0.768588636377949
"156" 0.516499012409525
"157" -0.0607718041677288
"158" -1.16647349216213
"159" -0.243045586621179
"160" -2.97116133460478
"161" -0.716781246098954
"162" -1.03134566426378
"163" -0.224673291048987
"164" -0.695412980308923
"165" 2.10279263485634
"166" 2.38280500993333
"167" -0.355845817209804
"168" -0.939268749852225
"169" -1.03821004453698
"170" -1.03460053563106
"171" -1.25235505504351
"172" -0.842284249837164
"173" -0.87446696655558
"174" 1.7826100303399
"175" -1.38850738915049
"176" 1.5546976465686
"177" 0.61356761765753
"178" 4.30474906074049
"179" -0.572557414112687
"180" -1.52443442262899
"181" -1.47997189171321
"182" 0.488580168287086
"183" -0.117559473130115
"184" 1.68442716710819
"185" 1.34385475143862
"186" -0.105708210439808
"187" 0.227174460044445
"188" 2.51028136534564
"189" 0.246622505083067
"190" 1.33965165397202
"191" 1.35324934003547
"192" -1.19521661344525
"193" 2.3122181416069
"194" -0.256977872433815
"195" -0.889356516124479
"196" 1.60966977970699
"197" -1.82046679299908
"198" 0.926638412716123
"199" 0.0436123532876422
"200" -1.51069658108896
"201" 0.473861357864827
"202" 1.4410708978585
"203" 0.62303828003121
"204" 1.88470494271562
"205" -1.00280358501842
"206" -1.02221122047755
"207" 1.08952774999781
"208" 0.181944734042794
"209" 1.81134768893491
"210" -0.26327797359955
"211" 0.954288863231682
"212" 1.13175841345028
"213" 0.63811970361197
"214" -0.135004361581046
"215" 0.148463196731193
"216" 0.489443394903851
"217" -0.137497702605508
"218" 1.18468623484543
"219" 0.436586389811829
"220" 1.48366272961434
"221" -1.4339054362834
"222" -0.283608677539092
"223" 2.17325299128565
"224" 0.13076083946158
"225" 0.781901133208983
"226" -0.15893086361654
"227" 1.68489686673045
"228" 1.41117626606352
"229" 0.439662508143613
"230" 1.38048604453814
"231" -0.346736819390713
"232" -0.913079575228274
"233" 1.3343327775034
"234" 2.13167447410956
"235" -0.160351891480822
"236" 1.61218194587538
"237" 1.87995303841328
"238" 0.855339708636826
"239" -0.467857748309569
"240" -1.70231481653596
"241" 0.203619543704981
"242" -1.18280330791269
"243" 1.54423461589703
"244" 0.357524637199994
"245" 1.43032572998609
"246" 0.10489201224356
"247" -0.98878858343334
"248" -0.726986742518932
"249" -0.794245663998517
"250" 0.618477831400753
"251" 1.08430997928659
"252" -1.14775581526947
"253" 0.776965136194491
"254" 0.483576002948944
"255" 0.571412207974078
"256" -1.28753291922815
"257" 0.76219676377525
"258" -3.37421344340605
"259" 0.353970836623986
"260" -0.211710773189843
"261" 0.606530270740485
"262" 1.52548745254912
"263" 2.53942419320698
"264" -0.202310110061809
"265" -3.72556018782388
"266" 7.61982327593662
"267" 6.61079497150082
"268" 3.89480674286233
"269" -0.0634329135883931


==> SEC-ORD-STY-CHECK/ItalyRes.csv <==
"x"
"1" -1.71216055420163
"2" -0.61946909971347
"3" 0.467570275114952
"4" -1.23696830662762
"5" -2.95123318679856
"6" 3.5138679031953
"7" -0.58662469071102
"8" 0.674197230115965
"9" -0.442584675916208
"10" 0.961953590847159
"11" 1.03364083619653
"12" 0.793927360393987
"13" 0.778165346523288
"14" -0.198310135911932
"15" -0.0206634999752069
"16" -0.00977129232904161
"17" 0.552476481091297
"18" 1.90415822291666
"19" 3.47724087178972
"20" -0.598126490223564
"21" 0.464188610383708
"22" -0.232283962335636
"23" 1.06267021888338
"24" 2.25510097662228
"25" 3.59534287635101
"26" -0.881135926671583
"27" 1.83160631195509
"28" 0.0194082566807623
"29" 0.525561189167163
"30" -0.770599210972243
"31" 0.182680409981884
"32" -0.347653815215551
"33" 0.129651415607505
"34" 0.249839421337278
"35" -0.645512352203284
"36" -1.1182595156406
"37" 0.578896910124669
"38" 0.131833667559782
"39" 1.42076433034858
"40" -0.615273073182898
"41" 0.773264936562427
"42" -2.43253211357532
"43" -3.15175934009922
"44" 0.470448191382737
"45" 1.52870549190614
"46" 2.37302001341983
"47" 1.31527231060725
"48" 0.654979048472775
"49" -0.521392811361245
"50" 0.113715383150996
"51" -0.399283738329672
"52" -0.516407113853788
"53" 0.39376219162633
"54" 0.451119768069496
"55" 2.15803091391906
"56" 1.50753709570144
"57" -0.270258107108639
"58" 1.53444715867646
"59" -1.20867151323905
"60" -0.64039854822672
"61" -1.35670479363965
"62" 0.204693560522728
"63" -0.99931626898789
"64" 1.20905058099408
"65" -0.787267247513114
"66" 1.25120444864806
"67" 1.76390556432976
"68" 2.51019011840077
"69" -0.867286414368195
"70" -0.198070958784328
"71" -0.760392319240552
"72" 0.54112822691382
"73" 0.972713043819475
"74" 1.72660131437888
"75" 0.505725994822789
"76" 1.04025802437078
"77" -0.581448197676359
"78" -0.0612507106106293
"79" -0.469833187445786
"80" -2.73349669731633
"81" 0.790136534429479
"82" -0.0604536861068041
"83" -0.213493117716617
"84" 0.132975909775546
"85" -3.03601267664361
"86" -1.36224335784181
"87" 1.13857347912683
"88" 1.28467755206562
"89" -0.85222668189904
"90" 2.58495684592253
"91" 0.0702692366824493
"92" 2.12975455960846
"93" 1.71015614062314
"94" 0.173311899953269
"95" 2.50101294574529
"96" 1.37096366280689
"97" 1.78367802751404
"98" 1.73351064629851
"99" 0.567276450784668
"100" -1.1153649113695
"101" -0.377480545825982
"102" -1.59593499984125
"103" 0.788849053562082
"104" 0.82561078399543
"105" -0.111287510329859
"106" -0.331897879120397
"107" 1.48378679844289
"108" -0.907814895899776
"109" 0.402234704961636
"110" 1.96212973578714
"111" 0.921078040984291
"112" 0.466891185512878
"113" -0.487139348711899
"114" -1.32761194846926
"115" 0.168176000495045
"116" -2.01315776204443
"117" -1.44057307400105
"118" -1.11536620157513
"119" -0.64441262066827
"120" 0.0578193976307162
"121" 0.0484996478759001
"122" -1.7251933213656
"123" -0.887555984961161
"124" -2.48735662101475
"125" 3.01388051315692
"126" -1.30773087588315
"127" -3.09838643787788
"128" -6.72173585390843
"129" 0.958509232810407
"130" -1.37631405897763
"131" -3.06562342881782
"132" 1.0292920858026
"133" 1.01591216443973
"134" 1.18070762366793
"135" -1.41051931504011
"136" 1.41962799867609
"137" -1.0007439759487
"138" 1.35721527066109
"139" 3.13840590650703
"140" -0.821235306926638
"141" 3.35360513397293
"142" -1.98683769749223
"143" 0.192871938186975
"144" 3.36440477715691
"145" -0.560417415418016
"146" -0.67138987441686
"147" -0.727028796106261
"148" -1.02810670211718
"149" 0.326205392066029
"150" -0.566462316802919
"151" 1.13634554636468
"152" 1.71408709682557
"153" -2.06757840874337
"154" 0.989798499141948
"155" 2.8583128560884
"156" -0.626986652123954
"157" 0.270745393570152
"158" -3.34816825676261
"159" -2.65420674719253
"160" 0.299907845575191
"161" -0.978732734581151
"162" -0.0938204816735038
"163" -4.78621001278426
"164" 1.06656410896959
"165" -1.62445428537074
"166" 0.655454930382518
"167" -2.32429070815254
"168" 0.356216312650005
"169" -3.4274830022062
"170" 0.444986434837276
"171" -1.0661987104256
"172" -0.544531160180064
"173" -0.396922607996991
"174" 0.614429791456047
"175" 0.398960846316058
"176" -1.38286307315585
"177" 0.497091464074714
"178" -1.16859206468524
"179" -2.10100070668745
"180" -0.0718664988562026
"181" 1.27471806172917
"182" -0.00947310321634376
"183" 0.0975356854916001
"184" 2.08040611518555
"185" 0.282836326450003
"186" 2.43323031273317
"187" -1.30163253287933
"188" -2.02072348603858
"189" 0.484247022008333
"190" 0.725050997677073
"191" 2.24986590350509
"192" -1.73710024323949
"193" 1.8404288193876
"194" -0.230227500393681
"195" 1.85089808078727
"196" -0.731921230211938
"197" -3.0005040424853
"198" -0.7719687538915
"199" 0.354126875720084
"200" 0.888947269395594
"201" -1.25629631591511
"202" 1.82903368960969
"203" -0.605210670434225
"204" 1.35567286904306
"205" 1.28431033514173
"206" 0.329188827529521
"207" 0.995248158282429
"208" -0.121197568027746
"209" 1.77830590478361
"210" -1.19757518389513
"211" 1.19485375964535
"212" 0.456870540983637
"213" 1.96535585514899
"214" -1.3975474943657
"215" 0.573481979483844
"216" -1.01260322648695
"217" 0.779242667380821
"218" -2.24124425078284
"219" 1.84334401384982
"220" -0.555289796941267
"221" 0.0508193115829769
"222" -0.791284952504164
"223" -0.0106509262568508
"224" 1.84909492964472
"225" -0.399295211378501
"226" 0.245122791457703
"227" 2.00103555389665
"228" -0.404443366223262
"229" 2.98106189139902
"230" -1.0871879445359
"231" -0.00790805152180241
"232" 1.84991403549
"233" 0.336170316676451
"234" -0.762677010872821
"235" -0.484770771621427
"236" 2.12897381078592
"237" 0.743241190936388
"238" 3.05004306683375
"239" -2.2117954440861
"240" -1.54608078599388
"241" -0.329282060549069
"242" -0.129289976557835
"243" 1.23014814843499
"244" -0.668374400344362
"245" -0.902643785977197
"246" 0.580503157298196
"247" -3.08358668197628
"248" -0.0151587327711908
"249" 0.0940889666735458
"250" -0.937808809152429
"251" 0.844250828049717
"252" 1.40698586481415
"253" -1.76351443841547
"254" 0.586016300617068
"255" -0.108155693848893
"256" 0.935967225021386
"257" -0.497655465486709
"258" 0.304033180860991
"259" 0.481961097418854
"260" -1.05025324930908
"261" -0.555924090783392
"262" 1.17045941185276
"263" 10.6029824543674
"264" -3.81309157655846
"265" -2.63654069684495
"266" 4.00404511310447
"267" 1.38451593033776
"268" 3.56395969624363
"269" -5.0313434838618


==> SEC-ORD-STY-CHECK/SpainRes.csv <==
"x"
"1" NA
"2" NA
"3" NA
"4" NA
"5" NA
"6" NA
"7" NA
"8" NA
"9" NA
"10" NA
"11" NA
"12" NA
"13" NA
"14" NA
"15" NA
"16" NA
"17" NA
"18" NA
"19" NA
"20" 1.43219526671832
"21" -0.239708019632033
"22" 2.52265778559453
"23" 2.36022926361232
"24" 0.306340169071234
"25" -1.17877977882194
"26" -1.0959305509914
"27" 0.298963293573443
"28" 0.0927547557623853
"29" 0.229825572482817
"30" 0.0138141788344797
"31" 0.660458017909271
"32" 0.379907004374076
"33" -0.275973109172277
"34" 0.242581347724695
"35" -1.20390115796158
"36" -0.485852629513388
"37" -0.140645448852354
"38" -0.249907657388796
"39" 0.102742844866171
"40" 0.0121261915974387
"41" -0.416268380370489
"42" -0.189826570054571
"43" -1.85512483942678
"44" -1.24845071699211
"45" -0.47839663458381
"46" 1.59431071451676
"47" 0.406957840244274
"48" 1.04243726953803
"49" 1.32253544483565
"50" 2.23438606762458
"51" -0.0887560781055683
"52" -1.00642009995646
"53" -0.121800544529314
"54" -1.09138090816548
"55" 2.15106271113718
"56" 1.2243536705155
"57" -1.0268167726249
"58" 0.2982237397757
"59" -2.23462726059013
"60" -0.182406782653025
"61" -1.55794646246317
"62" 2.83222428324736
"63" 0.746652394488414
"64" 0.450614680968691
"65" 0.0540123619314201
"66" 1.22066696100701
"67" 1.27260930130693
"68" 1.86678784334534
"69" 0.833035477181269
"70" 0.940272530875596
"71" 1.0077564822448
"72" -3.02103517778611
"73" 1.81435749407699
"74" -1.1355297280024
"75" -0.228686408058778
"76" 1.46375024837523
"77" -0.345724720271377
"78" -0.694814875603349
"79" 0.454681844922987
"80" -0.815261744151911
"81" 1.55524280316882
"82" 0.876586050683414
"83" 0.146971960490191
"84" -2.53312790066503
"85" 1.45730129887335
"86" -0.179816495123049
"87" -1.55989987360929
"88" 1.9132072707762
"89" -1.88491294594791
"90" 2.14621641442695
"91" -0.89476777595533
"92" 1.29983814833226
"93" 1.04172413869209
"94" -0.659270503425994
"95" 1.589249098984
"96" 1.31011842054093
"97" 0.57693204910823
"98" -0.47579334788837
"99" 1.21470855297679
"100" -1.72464158309398
"101" 1.93531328505694
"102" 1.47636210082894
"103" 2.90563819692091
"104" 1.38548626222471
"105" -0.126309689727165
"106" 0.642898892834872
"107" -0.242529553039866
"108" 0.111078315949072
"109" -0.887518917100451
"110" 0.358355436629232
"111" 0.467972430473687
"112" -0.359080489020407
"113" -1.55144041169621
"114" -1.28469748832387
"115" -0.276371015612987
"116" -0.238508304443897
"117" -0.836304572087073
"118" -4.40868708077485
"119" -0.42882404985771
"120" -5.85230711544194
"121" 0.150219627584711
"122" -1.48398828466215
"123" -6.1343504658516
"124" -1.5395668561632
"125" 1.54890553239395
"126" -5.15309217566579
"127" -4.64718219214456
"128" -6.33423010265241
"129" 0.139985735379806
"130" -0.823702252081652
"131" -1.33610750259889
"132" 1.04795935850486
"133" 4.27262135851941
"134" -1.45423762480556
"135" 1.07151289239905
"136" 0.310031942224441
"137" 1.83108570250604
"138" -1.23711121513963
"139" 0.815082711128433
"140" -2.67767642730443
"141" -1.41347918286834
"142" 1.36181261181533
"143" -1.02014395697756
"144" 4.53453872905929
"145" -0.440588707176303
"146" 0.303274562907703
"147" -0.126914566950866
"148" 0.389795207020008
"149" -1.51915311265016
"150" -2.32249799176623
"151" -1.03239217174674
"152" 0.0473672687393645
"153" -1.26869812867553
"154" 1.45461627823354
"155" 1.12574388696912
"156" -1.82033685996893
"157" 0.882822020288629
"158" -0.880501797933618
"159" -0.845834925246315
"160" -2.79263240155825
"161" -1.26161072592571
"162" -1.90049959300116
"163" -2.87836994816669
"164" -4.2506536532762
"165" 2.30235403495468
"166" 2.11165307794861
"167" -3.53002293027284
"168" 2.66612807165539
"169" -4.72348601203086
"170" -0.876339416094908
"171" -0.552666730351433
"172" 0.225053439844743
"173" -0.230355204656966
"174" -2.70187847766753
"175" -0.598881420901087
"176" 0.68698940122016
"177" -0.347520603124202
"178" 1.98184648397451
"179" -1.91511870700259
"180" -0.586155595812585
"181" -1.31590919611121
"182" 2.51508524474586
"183" 0.361461309684323
"184" 0.535083009333739
"185" 1.70382371878215
"186" -1.4908948660139
"187" 0.403916625963284
"188" 0.479686975180485
"189" 3.17592998686897
"190" 1.46426856315497
"191" -0.146687943217849
"192" 0.825419714322273
"193" 2.37704184246208
"194" -0.116146870497531
"195" 0.392941873149041
"196" 0.811998354365514
"197" 1.52718858566873
"198" -0.666466924517934
"199" 1.07726826520396
"200" -1.19862733366145
"201" 1.09124070741781
"202" 2.88872510231965
"203" -0.205917762020249
"204" 1.5467377682421
"205" 2.44857968071688
"206" 0.367107487609374
"207" -1.13142087340381
"208" 2.87204859428937
"209" 1.07005545831315
"210" -2.8437575644569
"211" 1.02249244147585
"212" 0.924611425300455
"213" -0.464754616241088
"214" 0.817345144515023
"215" -0.308011240340861
"216" 1.38969961208029
"217" 0.491687764204464
"218" 0.22512070511884
"219" 1.44836646550893
"220" -1.45276112537282
"221" 1.47588735302752
"222" -0.59418066960513
"223" 0.867714276039194
"224" 0.843485232549618
"225" 0.656159323067193
"226" -0.337635145066699
"227" 2.69212316876212
"228" 0.131382828310436
"229" 1.26448809409427
"230" 0.431107134719802
"231" 1.18668160868964
"232" -0.147011422631039
"233" -0.559532851420869
"234" 1.31437015549444
"235" -1.135983846418
"236" 0.652866068443629
"237" 0.121170095145409
"238" 1.39528483374442
"239" 0.774974140339125
"240" -0.26141219320268
"241" 0.757893821024929
"242" 0.901877632655328
"243" -0.44295938323809
"244" -1.77052521177083
"245" 0.28423060939712
"246" -0.55899533207733
"247" 1.46965002685501
"248" 0.763528210131923
"249" 0.177538179947248
"250" 1.77735417505296
"251" -0.30843833734346
"252" 2.22499301089732
"253" -2.09398540848247
"254" -0.216528784170904
"255" -0.17465803379023
"256" -0.34902436639188
"257" 1.07365092513913
"258" -0.758010251310587
"259" 0.109917100390533
"260" 0.672752243149588
"261" 0.807686817789602
"262" -0.729769329917147
"263" 3.98762031303018
"264" -3.61588396867153
"265" 4.50017894428318
"266" 1.72242119401947
"267" 4.20216080003822
"268" 1.87655150914271
"269" -2.01013488428656


==> SEC-ORD-STY-CHECK/X1t.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" 0 0 0 0 0 0 0 0 0 0 0 0 0
"2" 0 0 0 0 0 0 0 0 0 0 0 0 0
"3" 0 0 0 0 0 0 0 0 0 0 0 0 0
"4" 0 0 0 0 0 0 0 0 0 0 0 0 0
"5" 0 0 0 0 0 0 0 0 0 0 0 0 0
"6" 0 0 0 0 0 0 0 0 0 0 0 0 0
"7" 0 0 0 0 0 0 0 0 0 0 0 0 0
"8" 0 0 0 0 0 0 0 0 0 0 0 0 0
"9" 0 0 0 0 0 0 0 0 0 0 0 0 0
"10" 0 0 0 0 0 0 0 0 0 0 0 0 0
"11" 0 0 0 0 0 0 0 0 0 0 0 0 0
"12" 0 0 0 0 0 0 0 0 0 0 0 0 0
"13" 0 0 0 0 0 0 0 0 0 0 0 0 0
"14" 0 0 0 0 0 0 0 0 0 0 0 0 0
"15" 0 0 0 0 0 0 0 0 0 0 0 0 0
"16" 0 0 0 0 0 0 0 0 0 0 0 0 0
"17" 0 0 0 0 0 0 0 0 0 0 0 0 0
"18" 0 0 0 0 0 0 0 0 0 0 0 0 0
"19" 0 0 0 0 0 0 0 0 0 0 0 0 0
"20" 0 0 0 0 0 0 0 0 0 0 0 0 0
"21" 0 0 0 0 0 0 0 0 0 0 0 0 0
"22" 0 0 0 0 0 0 0 0 0 0 0 0 0
"23" 0 0 0 0 0 0 0 0 0 0 0 0 0
"24" 0 0 0 0 0 0 0 0 0 0 0 0 0
"25" 0 0 0 0 0 0 0 0 0 0 0 0 0
"26" 0 0 0 0 0 0 0 0 0 0 0 0 0
"27" 0 0 0 0 0 0 0 0 0 0 0 0 0
"28" 0 0 0 0 0 0 0 0 0 0 0 0 0
"29" 0 0 0 0 0 0 0 0 0 0 0 0 0
"30" 0 0 0 0 0 0 0 0 0 0 0 0 0
"31" 0 0 0 0 0 0 0 0 0 0 0 0 0
"32" 0 0 0 0 0 0 0 0 0 0 0 0 0
"33" 0 0 0 0 0 0 0 0 0 0 0 0 0
"34" 0 0 0 0 0 0 0 0 0 0 0 0 0
"35" 0 0 0 0 0 0 0 0 0 0 0 0 0
"36" 0 0 0 0 0 0 0 0 0 0 0 0 0
"37" 0 0 0 0 0 0 0 0 0 0 0 0 0
"38" 0 0 0 0 0 0 0 0 0 0 0 0 0
"39" 0 0 0 0 0 0 0 0 0 0 0 0 0
"40" 0 0 0 0 0 0 0 0 0 0 0 0 0
"41" 0 0 0 0 0 0 0 0 0 0 0 0 0
"42" 0 0 0 0 0 0 0 0 0 0 0 0 0
"43" 0 0 0 0 0 0 0 0 0 0 0 0 0
"44" 0 0 0 0 0 0 0 0 0 0 0 0 0
"45" 0 0 0 0 0 0 0 0 0 0 0 0 0
"46" 0 0 0 0 0 0 0 0 0 0 0 0 0
"47" 0 0 0 0 0 0 0 0 0 0 0 0 0
"48" 0 0 0 0 0 0 0 0 0 0 0 0 0
"49" 0 0 0 0 0 0 0 0 0 0 0 0 0
"50" 0 0 0 0 0 0 0 0 0 0 0 0 0
"51" 0 0 0 0 0 0 0 0 0 0 0 0 0
"52" 0 0 0 0 0 0 0 0 0 0 0 0 0
"53" 0 0 0 0 0 0 0 0 0 0 0 0 0
"54" 0 0 0 0 0 0 0 0 0 0 0 0 0
"55" 0 0 0 0 0 0 0 0 0 0 0 0 0
"56" 0 0 0 0 0 0 0 0 0 0 0 0 0
"57" 0 0 0 0 0 0 0 0 0 0 0 0 0
"58" 0 0 0 0 0 0 0 0 0 0 0 0 0
"59" 0 0 0 0 0 0 0 0 0 0 0 0 0
"60" 0 0 0 0 0 0 0 0 0 0 0 0 0
"61" 0 0 0 0 0 0 0 0 0 0 0 0 0
"62" 0 0 0 0 0 0 0 0 0 0 0 0 0
"63" 0 0 0 0 0 0 0 0 0 0 0 0 0
"64" 0 0 0 0 0 0 0 0 0 0 0 0 0
"65" 0 0 0 0 0 0 0 0 0 0 0 0 0
"66" 0 0 0 0 0 0 0 0 0 0 0 0 0
"67" 0 0 0 0 0 0 0 0 0 0 0 0 0
"68" 0 0 0 0 0 0 0 0 0 0 0 0 0
"69" 0 0 0 0 0 0 0 0 0 0 0 0 0
"70" 0 0 0 0 0 0 0 0 0 0 0 0 0
"71" 0 0 0 0 0 0 0 0 0 0 0 0 0
"72" 0 0 0 0 0 0 0 0 0 0 0 0 0
"73" 0 0 0 0 0 0 0 0 0 0 0 0 0
"74" 0 0 0 0 0 0 0 0 0 0 0 0 0
"75" 0 0 0 0 0 0 0 0 0 0 0 0 0
"76" 0 0 0 0 0 0 0 0 0 0 0 0 0
"77" 0 0 0 0 0 0 0 0 0 0 0 0 0
"78" 0 0 0 0 0 0 0 0 0 0 0 0 0
"79" 0 0 0 0 0 0 0 0 0 0 0 0 0
"80" 0 0 0 0 0 0 0 0 0 0 0 0 0
"81" 0 0 0 0 0 0 0 0 0 0 0 0 0
"82" 0 0 0 0 0 0 0 0 0 0 0 0 0
"83" 0 0 0 0 0 0 0 0 0 0 0 0 0
"84" 0 0 0 0 0 0 0 0 0 0 0 0 0
"85" 0 0 0 0 0 0 0 0 0 0 0 0 0
"86" 0 0 0 0 0 0 0 0 0 0 0 0 0
"87" 0 0 0 0 0 0 0 0 0 0 0 0 0
"88" 0 0 0 0 0 0 0 0 0 0 0 0 0
"89" 0 0 0 0 0 0 0 0 0 0 0 0 0
"90" 0 0 0 0 0 0 0 0 0 0 0 0 0
"91" 0 0 0 0 0 0 0 0 0 0 0 0 0
"92" 0 0 0 0 0 0 0 0 0 0 0 0 0
"93" 0 0 0 0 0 0 0 0 0 0 0 0 0
"94" 0 0 0 0 0 0 0 0 0 0 0 0 0
"95" 0 0 0 0 0 0 0 0 0 0 0 0 0
"96" 0 0 0 0 0 0 0 0 0 0 0 0 0
"97" 0 0 0 0 0 0 0 0 0 0 0 0 0
"98" 0 0 0 0 0 0 0 0 0 0 0 0 0
"99" 0 0 0 0 0 0 0 0 0 0 0 0 0
"100" 0 0 0 0 0 0 0 0 0 0 0 0 0
"101" 0 0 0 0 0 0 0 0 0 0 0 0 0
"102" 0 0 0 0 0 0 0 0 0 0 0 0 0
"103" 0 0 0 0 0 0 0 0 0 0 0 0 0
"104" 0 0 0 0 0 0 0 0 0 0 0 0 0
"105" 0 0 0 0 0 0 0 0 0 0 0 0 0
"106" 0 0 0 0 0 0 0 0 0 0 0 0 0
"107" 0 0 0 0 0 0 0 0 0 0 0 0 0
"108" 0 0 0 0 0 0 0 0 0 0 0 0 0
"109" 0 0 0 0 0 0 0 0 0 0 0 0 0
"110" 0 0 0 0 0 0 0 0 0 0 0 0 0
"111" 0 0 0 0 0 0 0 0 0 0 0 0 0
"112" 0 0 0 0 0 0 0 0 0 0 0 0 0
"113" 0 0 0 0 0 0 0 0 0 0 0 0 0
"114" 0 0 0 0 0 0 0 0 0 0 0 0 0
"115" 0 0 0 0 0 0 0 0 0 0 0 0 0
"116" 0 0 0 0 0 0 0 0 0 0 0 0 0
"117" 0 0 0 0 0 0 0 0 0 0 0 0 0
"118" 0 0 0 0 0 0 0 0 0 0 0 0 0
"119" 0 0 0 0 0 0 0 0 0 0 0 0 0
"120" 0 0 0 0 0 0 0 0 0 0 0 0 0
"121" 0 0 0 0 0 0 0 0 0 0 0 0 0
"122" 0 0 0 0 0 0 0 0 0 0 0 0 0
"123" 0 0 0 0 0 0 0 0 0 0 0 0 0
"124" 0 0 0 0 0 0 0 0 0 0 0 0 0
"125" 0 0 0 0 0 0 0 0 0 0 0 0 0
"126" 0 0 0 0 0 0 0 0 0 0 0 0 0
"127" 0 0 0 0 0 0 0 0 0 0 0 0 0
"128" 0 0 0 0 0 0 0 0 0 0 0 0 0
"129" 0 0 0 0 0 0 0 0 0 0 0 0 0
"130" 0 0 0 0 0 0 0 0 0 0 0 0 0
"131" 0 0 0 0 0 0 0 0 0 0 0 0 0
"132" 0 0 0 0 0 0 0 0 0 0 0 0 0
"133" 0 0 0 0 0 0 0 0 0 0 0 0 0
"134" 0 0 0 0 0 0 0 0 0 0 0 0 0
"135" 0 0 0 0 0 0 0 0 0 0 0 0 0
"136" 0 0 0 0 0 0 0 0 0 0 0 0 0
"137" 0 0 0 0 0 0 0 0 0 0 0 0 0
"138" 0 0 0 0 0 0 0 0 0 0 0 0 0
"139" 0 0 0 0 0 0 0 0 0 0 0 0 0
"140" 0 0 0 0 0 0 0 0 0 0 0 0 0
"141" 0 0 0 0 0 0 0 0 0 0 0 0 0
"142" 0 0 0 0 0 0 0 0 0 0 0 0 0
"143" 0 0 0 0 0 0 0 0 0 0 0 0 0
"144" 0 0 0 0 0 0 0 0 0 0 0 0 0
"145" 0 0 0 0 0 0 0 0 0 0 0 0 0
"146" 0 0 0 0 0 0 0 0 0 0 0 0 0
"147" 0 0 0 0 0 0 0 0 0 0 0 0 0
"148" 0 0 0 0 0 0 0 0 0 0 0 0 0
"149" 0 0 0 0 0 0 0 0 0 0 0 0 0
"150" 0 0 0 0 0 0 0 0 0 0 0 0 0
"151" 0 0 0 0 0 0 0 0 0 0 0 0 0
"152" 0 0 0 0 0 0 0 0 0 0 0 0 0
"153" 0 0 0 0 0 0 0 0 0 0 0 0 0
"154" 0 0 0 0 0 0 0 0 0 0 0 0 0
"155" 0 0 0 0 0 0 0 0 0 0 0 0 0
"156" 0 0 0 0 0 0 0 0 0 0 0 0 0
"157" 0 0 0 0 0 0 0 0 0 0 0 0 0
"158" 0 0 0 0 0 0 0 0 0 0 0 0 0
"159" 0 0 0 0 0 0 0 0 0 0 0 0 0
"160" 0 0 0 0 0 0 0 0 0 0 0 0 0
"161" 0 0 0 0 0 0 0 0 0 0 0 0 0
"162" 0 0 0 0 0 0 0 0 0 0 0 0 0
"163" 0 0 0 0 0 0 0 0 0 0 0 0 0
"164" 0 0 0 0 0 0 0 0 0 0 0 0 0
"165" 0 0 0 0 0 0 0 0 0 0 0 0 0
"166" 0 0 0 0 0 0 0 0 0 0 0 0 0
"167" 0 0 0 0 0 0 0 0 0 0 0 0 0
"168" 0 0 0 0 0 0 0 0 0 0 0 0 0
"169" 0 0 0 0 0 0 0 0 0 0 0 0 0
"170" 0 0 0 0 0 0 0 0 0 0 0 0 0
"171" 0 0 0 0 0 0 0 0 0 0 0 0 0
"172" 0 0 0 0 0 0 0 0 0 0 0 0 0
"173" 0 0 0 0 0 0 0 0 0 0 0 0 0
"174" 0 0 0 0 0 0 0 0 0 0 0 0 0
"175" 0 0 0 0 0 0 0 0 0 0 0 0 0
"176" 0 0 0 0 0 0 0 0 0 0 0 0 0
"177" 0 0 0 0 0 0 0 0 0 0 0 0 0
"178" 0 0 0 0 0 0 0 0 0 0 0 0 0
"179" 0 0 0 0 0 0 0 0 0 0 0 0 0
"180" 0 0 0 0 0 0 0 0 0 0 0 0 0
"181" 0 0 0 0 0 0 0 0 0 0 0 0 0
"182" 0 0 0 0 0 0 0 0 0 0 0 0 0
"183" 0 0 0 0 0 0 0 0 0 0 0 0 0
"184" 0 0 0 0 0 0 0 0 0 0 0 0 0
"185" 0 0 0 0 0 0 0 0 0 0 0 0 0
"186" 0 0 0 0 0 0 0 0 0 0 0 0 0
"187" 0 0 0 0 0 0 0 0 0 0 0 0 0
"188" 0 0 0 0 0 0 0 0 0 0 0 0 0
"189" 0 0 0 0 0 0 0 0 0 0 0 0 0
"190" 0 0 0 0 0 0 0 0 0 0 0 0 0
"191" 0 0 0 0 0 0 0 0 0 0 0 0 0
"192" 0 0 0 0 0 0 0 0 0 0 0 0 0
"193" 0 0 0 0 0 0 0 0 0 0 0 0 0
"194" 0 0 0 0 0 0 0 0 0 0 0 0 0
"195" 0 0 0 0 0 0 0 0 0 0 0 0 0
"196" 0 0 0 0 0 0 0 0 0 0 0 0 0
"197" 0 0 0 0 0 0 0 0 0 0 0 0 0
"198" 0 0 0 0 0 0 0 0 0 0 0 0 0
"199" 0 0 0 0 0 0 0 0 0 0 0 0 0
"200" 0 0 0 0 0 0 0 0 0 0 0 0 0
"201" 0 0 0 0 0 0 0 0 0 0 0 0 0
"202" 0 0 0 0 0 0 0 0 0 0 0 0 0
"203" 0 0 0 0 0 0 0 0 0 0 0 0 0
"204" 0 0 0 0 0 0 0 0 0 0 0 0 0
"205" 0 0 0 0 0 0 0 0 0 0 0 0 0
"206" 0 0 0 0 0 0 0 0 0 0 0 0 0
"207" 0 0 0 0 0 0 0 0 0 0 0 0 0
"208" 0 0 0 0 0 0 0 0 0 0 0 0 0
"209" 0 0 0 0 0 0 0 0 0 0 0 0 0
"210" 0 0 0 0 0 0 0 0 0 0 0 0 0
"211" 0 0 0 0 0 0 0 0 0 0 0 0 0
"212" 0 0 0 0 0 0 0 0 0 0 0 0 0
"213" 0 0 0 0 0 0 0 0 0 0 0 0 0
"214" 0 0 0 0 0 0 0 0 0 0 0 0 0
"215" 0 0 0 0 0 0 0 0 0 0 0 0 0
"216" 0 0 0 0 0 0 0 0 0 0 0 0 0
"217" 0 0 0 0 0 0 0 0 0 0 0 0 0
"218" 0 0 0 0 0 0 0 0 0 0 0 0 0
"219" 0 0 0 0 0 0 0 0 0 0 0 0 0
"220" 0 0 0 0 0 0 0 0 0 0 0 0 0
"221" 0 0 0 0 0 0 0 0 0 0 0 0 0
"222" 0 0 0 0 0 0 0 0 0 0 0 0 0
"223" 0 0 0 0 0 0 0 0 0 0 0 0 0
"224" 0 0 0 0 0 0 0 0 0 0 0 0 0
"225" 0 0 0 0 0 0 0 0 0 0 0 0 0
"226" 0 0 0 0 0 0 0 0 0 0 0 0 0
"227" 0 0 0 0 0 0 0 0 0 0 0 0 0
"228" 0 0 0 0 0 0 0 0 0 0 0 0 0
"229" 0 0 0 0 0 0 0 0 0 0 0 0 0
"230" 0 0 0 0 0 0 0 0 0 0 0 0 0
"231" 0 0 0 0 0 0 0 0 0 0 0 0 0
"232" 0 0 0 0 0 0 0 0 0 0 0 0 0
"233" 0 0 0 0 0 0 0 0 0 0 0 0 0
"234" 0 0 0 0 0 0 0 0 0 0 0 0 0
"235" 0 0 0 0 0 0 0 0 0 0 0 0 0
"236" 0 0 0 0 0 0 0 0 0 0 0 0 0
"237" 0 0 0 0 0 0 0 0 0 0 0 0 0
"238" 0 0 0 0 0 0 0 0 0 0 0 0 0
"239" 0 0 0 0 0 0 0 0 0 0 0 0 0
"240" 0 0 0 0 0 0 0 0 0 0 0 0 0
"241" 0 0 0 0 0 0 0 0 0 0 0 0 0
"242" 0 0 0 0 0 0 0 0 0 0 0 0 0
"243" 0 0 0 0 0 0 0 0 0 0 0 0 0
"244" 0 0 0 0 0 0 0 0 0 0 0 0 0
"245" 0 0 0 0 0 0 0 0 0 0 0 0 0
"246" 0 0 0 0 0 0 0 0 0 0 0 0 0
"247" 0 0 0 0 0 0 0 0 0 0 0 0 0
"248" 0 0 0 0 0 0 0 0 0 0 0 0 0
"249" 0 0 0 0 0 0 0 0 0 0 0 0 0
"250" 0 0 0 0 0 0 0 0 0 0 0 0 0
"251" 0 0 0 0 0 0 0 0 0 0 0 0 0
"252" 0 0 0 0 0 0 0 0 0 0 0 0 0
"253" 0 0 0 0 0 0 0 0 0 0 0 0 0
"254" 0 0 0 0 0 0 0 0 0 0 0 0 0
"255" 0 0 0 0 0 0 0 0 0 0 0 0 0
"256" 0 0 0 0 0 0 0 0 0 0 0 0 0
"257" 0 0 0 0 0 0 0 0 0 0 0 0 0
"258" 0 0 0 0 0 0 0 0 0 0 0 0 0
"259" 0 0 0 0 0 0 0 0 0 0 0 0 0
"260" 0 0 0 0 0 0 0 0 0 0 0 0 0
"261" 0 0 0 0 0 0 0 0 0 0 0 0 0
"262" 0 0 0 0 0 0 0 0 0 0 0 0 0
"263" 0 0 0 0 0 0 0 0 0 0 0 0 0
"264" 0 0 0 0 0 0 0 0 0 0 0 0 0
"265" 0 2.24161288046068 0.358387085699264 0.53741934991652 2.2419354607982 1.52354839540297 0 2.15161282016385 1.43483869491085 21.5958070601186 0.538064510591568 2.50870959989485 3.04645154553074
"266" 5.36827580682163 8.77252471645892 10.7516125709779 7.79258057378954 19.5625472951917 30.9933494638415 5.17620683538502 8.03838676021945 8.71964389994095 55.396949750563 5.02193543218797 16.9312909341627 12.0411349560184
"267" 40.4062412832683 25.6190873518404 40.6222595399426 38.8919365175308 19.3542282159654 51.5518124679039 34.9083100282841 44.5138716543874 38.6200328647626 2.5336928235012 38.4364520349811 18.7603220785818 52.0853157595081
"268" 26.9154853513164 42.996772304658 33.4577432447864 38.2763990791895 4.5809561575613 8.5256202697754 49.7304817630399 43.9394632175405 28.0754830145067 -19.3134500359976 31.0052150449445 33.2803460274973 20.7870968234155
"269" 0 -5.40483511647869 -6.60613103066709 -4.79220700007609 -3.83515023262269 -26.0175574764128 -2.4214505841655 -16.5646242039178 -13.008063039472 14.4689372195993 5.53962006107449 -4.12841038857729 -9.7674186460434
"270" -1.97866617838541 -3.3591610077889 -25.0332057460663 -6.65946053125531 -15.9811834109727 -14.5384394820019 -19.2472137123026 -5.79871121478341 -2.5142679440078 5.6547303066458 -3.23128952518579 -14.0655916357554 -18.7492468762141
"271" -2.4474643009966 -5.4847115547426 5.0941721147107 -4.01570052280209 0.2089244063183 3.9348938316427 -29.2563349405925 0.422903237291607 -4.53379638015581 1.603335316976 2.66451583370079 16.5326877799086 -20.1197847222769
"272" -1.1338747086063 0.404837577573701 4.1535490712812 -6.89967936854211 4.7261287320045 -3.8806458750078 21.1438726609753 3.06161105248239 1.1332251025784 0 -6.4490277690272 8.39386970766131 0.180644127630401


==> SEC-ORD-STY-CHECK/X2t.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" 0 0 0 0 0 0 0 0 0 0 0 0 0
"2" 0 0 0 0 0 0 0 0 0 0 0 0 0
"3" 0 0 0 0 0 0 0 0 0 0 0 0 0
"4" 0 0 0 0 0 0 0 0 0 0 0 0 0
"5" 0 0 0 0 0 0 0 0 0 0 0 0 0
"6" 0 0 0 0 0 0 0 0 0 0 0 0 0
"7" 0 0 0 0 0 0 0 0 0 0 0 0 0
"8" 0 0 0 0 0 0 0 0 0 0 0 0 0
"9" 0 0 0 0 0 0 0 0 0 0 0 0 0
"10" 0 0 0 0 0 0 0 0 0 0 0 0 0
"11" 0 0 0 0 0 0 0 0 0 0 0 0 0
"12" 0 0 0 0 0 0 0 0 0 0 0 0 0
"13" 0 0 0 0 0 0 0 0 0 0 0 0 0
"14" 0 0 0 0 0 0 0 0 0 0 0 0 0
"15" 0 0 0 0 0 0 0 0 0 0 0 0 0
"16" 0 0 0 0 0 0 0 0 0 0 0 0 0
"17" 0 0 0 0 0 0 0 0 0 0 0 0 0
"18" 0 0 0 0 0 0 0 0 0 0 0 0 0
"19" 0 0 0 0 0 0 0 0 0 0 0 0 0
"20" 0 0 0 0 0 0 0 0 0 0 0 0 0
"21" 0 0 0 0 0 0 0 0 0 0 0 0 0
"22" 0 0 0 0 0 0 0 0 0 0 0 0 0
"23" 0 0 0 0 0 0 0 0 0 0 0 0 0
"24" 0 0 0 0 0 0 0 0 0 0 0 0 0
"25" 0 0 0 0 0 0 0 0 0 0 0 0 0
"26" 0 0 0 0 0 0 0 0 0 0 0 0 0
"27" 0 0 0 0 0 0 0 0 0 0 0 0 0
"28" 0 0 0 0 0 0 0 0 0 0 0 0 0
"29" 0 0 0 0 0 0 0 0 0 0 0 0 0
"30" 0 0 0 0 0 0 0 0 0 0 0 0 0
"31" 0 0 0 0 0 0 0 0 0 0 0 0 0
"32" 0 0 0 0 0 0 0 0 0 0 0 0 0
"33" 0 0 0 0 0 0 0 0 0 0 0 0 0
"34" 0 0 0 0 0 0 0 0 0 0 0 0 0
"35" 0 0 0 0 0 0 0 0 0 0 0 0 0
"36" 0 0 0 0 0 0 0 0 0 0 0 0 0
"37" 0 0 0 0 0 0 0 0 0 0 0 0 0
"38" 0 0 0 0 0 0 0 0 0 0 0 0 0
"39" 0 0 0 0 0 0 0 0 0 0 0 0 0
"40" 0 0 0 0 0 0 0 0 0 0 0 0 0
"41" 0 0 0 0 0 0 0 0 0 0 0 0 0
"42" 0 0 0 0 0 0 0 0 0 0 0 0 0
"43" 0 0 0 0 0 0 0 0 0 0 0 0 0
"44" 0 0 0 0 0 0 0 0 0 0 0 0 0
"45" 0 0 0 0 0 0 0 0 0 0 0 0 0
"46" 0 0 0 0 0 0 0 0 0 0 0 0 0
"47" 0 0 0 0 0 0 0 0 0 0 0 0 0
"48" 0 0 0 0 0 0 0 0 0 0 0 0 0
"49" 0 0 0 0 0 0 0 0 0 0 0 0 0
"50" 0 0 0 0 0 0 0 0 0 0 0 0 0
"51" 0 0 0 0 0 0 0 0 0 0 0 0 0
"52" 0 0 0 0 0 0 0 0 0 0 0 0 0
"53" 0 0 0 0 0 0 0 0 0 0 0 0 0
"54" 0 0 0 0 0 0 0 0 0 0 0 0 0
"55" 0 0 0 0 0 0 0 0 0 0 0 0 0
"56" 0 0 0 0 0 0 0 0 0 0 0 0 0
"57" 0 0 0 0 0 0 0 0 0 0 0 0 0
"58" 0 0 0 0 0 0 0 0 0 0 0 0 0
"59" 0 0 0 0 0 0 0 0 0 0 0 0 0
"60" 0 0 0 0 0 0 0 0 0 0 0 0 0
"61" 0 0 0 0 0 0 0 0 0 0 0 0 0
"62" 0 0 0 0 0 0 0 0 0 0 0 0 0
"63" 0 0 0 0 0 0 0 0 0 0 0 0 0
"64" 0 0 0 0 0 0 0 0 0 0 0 0 0
"65" 0 0 0 0 0 0 0 0 0 0 0 0 0
"66" 0 0 0 0 0 0 0 0 0 0 0 0 0
"67" 0 0 0 0 0 0 0 0 0 0 0 0 0
"68" 0 0 0 0 0 0 0 0 0 0 0 0 0
"69" 0 0 0 0 0 0 0 0 0 0 0 0 0
"70" 0 0 0 0 0 0 0 0 0 0 0 0 0
"71" 0 0 0 0 0 0 0 0 0 0 0 0 0
"72" 0 0 0 0 0 0 0 0 0 0 0 0 0
"73" 0 0 0 0 0 0 0 0 0 0 0 0 0
"74" 0 0 0 0 0 0 0 0 0 0 0 0 0
"75" 0 0 0 0 0 0 0 0 0 0 0 0 0
"76" 0 0 0 0 0 0 0 0 0 0 0 0 0
"77" 0 0 0 0 0 0 0 0 0 0 0 0 0
"78" 0 0 0 0 0 0 0 0 0 0 0 0 0
"79" 0 0 0 0 0 0 0 0 0 0 0 0 0
"80" 0 0 0 0 0 0 0 0 0 0 0 0 0
"81" 0 0 0 0 0 0 0 0 0 0 0 0 0
"82" 0 0 0 0 0 0 0 0 0 0 0 0 0
"83" 0 0 0 0 0 0 0 0 0 0 0 0 0
"84" 0 0 0 0 0 0 0 0 0 0 0 0 0
"85" 0 0 0 0 0 0 0 0 0 0 0 0 0
"86" 0 0 0 0 0 0 0 0 0 0 0 0 0
"87" 0 0 0 0 0 0 0 0 0 0 0 0 0
"88" 0 0 0 0 0 0 0 0 0 0 0 0 0
"89" 0 0 0 0 0 0 0 0 0 0 0 0 0
"90" 0 0 0 0 0 0 0 0 0 0 0 0 0
"91" 0 0 0 0 0 0 0 0 0 0 0 0 0
"92" 0 0 0 0 0 0 0 0 0 0 0 0 0
"93" 0 0 0 0 0 0 0 0 0 0 0 0 0
"94" 0 0 0 0 0 0 0 0 0 0 0 0 0
"95" 0 0 0 0 0 0 0 0 0 0 0 0 0
"96" 0 0 0 0 0 0 0 0 0 0 0 0 0
"97" 0 0 0 0 0 0 0 0 0 0 0 0 0
"98" 0 0 0 0 0 0 0 0 0 0 0 0 0
"99" 0 0 0 0 0 0 0 0 0 0 0 0 0
"100" 0 0 0 0 0 0 0 0 0 0 0 0 0
"101" 0 0 0 0 0 0 0 0 0 0 0 0 0
"102" 0 0 0 0 0 0 0 0 0 0 0 0 0
"103" 0 0 0 0 0 0 0 0 0 0 0 0 0
"104" 0 0 0 0 0 0 0 0 0 0 0 0 0
"105" 0 0 0 0 0 0 0 0 0 0 0 0 0
"106" 0 0 0 0 0 0 0 0 0 0 0 0 0
"107" 0 0 0 0 0 0 0 0 0 0 0 0 0
"108" 0 0 0 0 0 0 0 0 0 0 0 0 0
"109" 0 0 0 0 0 0 0 0 0 0 0 0 0
"110" 0 0 0 0 0 0 0 0 0 0 0 0 0
"111" 0 0 0 0 0 0 0 0 0 0 0 0 0
"112" 0 0 0 0 0 0 0 0 0 0 0 0 0
"113" 0 0 0 0 0 0 0 0 0 0 0 0 0
"114" 0 0 0 0 0 0 0 0 0 0 0 0 0
"115" 0 0 0 0 0 0 0 0 0 0 0 0 0
"116" 0 0 0 0 0 0 0 0 0 0 0 0 0
"117" 0 0 0 0 0 0 0 0 0 0 0 0 0
"118" 0 0 0 0 0 0 0 0 0 0 0 0 0
"119" 0 0 0 0 0 0 0 0 0 0 0 0 0
"120" 0 0 0 0 0 0 0 0 0 0 0 0 0
"121" 0 0 0 0 0 0 0 0 0 0 0 0 0
"122" 0 0 0 0 0 0 0 0 0 0 0 0 0
"123" 0 0 0 0 0 0 0 0 0 0 0 0 0
"124" 0 0 0 0 0 0 0 0 0 0 0 0 0
"125" 0 0 0 0 0 0 0 0 0 0 0 0 0
"126" 0 0 0 0 0 0 0 0 0 0 0 0 0
"127" 0 0 0 0 0 0 0 0 0 0 0 0 0
"128" 0 0 0 0 0 0 0 0 0 0 0 0 0
"129" 0 0 0 0 0 0 0 0 0 0 0 0 0
"130" 0 0 0 0 0 0 0 0 0 0 0 0 0
"131" 0 0 0 0 0 0 0 0 0 0 0 0 0
"132" 0 0 0 0 0 0 0 0 0 0 0 0 0
"133" 0 0 0 0 0 0 0 0 0 0 0 0 0
"134" 0 0 0 0 0 0 0 0 0 0 0 0 0
"135" 0 0 0 0 0 0 0 0 0 0 0 0 0
"136" 0 0 0 0 0 0 0 0 0 0 0 0 0
"137" 0 0 0 0 0 0 0 0 0 0 0 0 0
"138" 0 0 0 0 0 0 0 0 0 0 0 0 0
"139" 0 0 0 0 0 0 0 0 0 0 0 0 0
"140" 0 0 0 0 0 0 0 0 0 0 0 0 0
"141" 0 0 0 0 0 0 0 0 0 0 0 0 0
"142" 0 0 0 0 0 0 0 0 0 0 0 0 0
"143" 0 0 0 0 0 0 0 0 0 0 0 0 0
"144" 0 0 0 0 0 0 0 0 0 0 0 0 0
"145" 0 0 0 0 0 0 0 0 0 0 0 0 0
"146" 0 0 0 0 0 0 0 0 0 0 0 0 0
"147" 0 0 0 0 0 0 0 0 0 0 0 0 0
"148" 0 0 0 0 0 0 0 0 0 0 0 0 0
"149" 0 0 0 0 0 0 0 0 0 0 0 0 0
"150" 0 0 0 0 0 0 0 0 0 0 0 0 0
"151" 0 0 0 0 0 0 0 0 0 0 0 0 0
"152" 0 0 0 0 0 0 0 0 0 0 0 0 0
"153" 0 0 0 0 0 0 0 0 0 0 0 0 0
"154" 0 0 0 0 0 0 0 0 0 0 0 0 0
"155" 0 0 0 0 0 0 0 0 0 0 0 0 0
"156" 0 0 0 0 0 0 0 0 0 0 0 0 0
"157" 0 0 0 0 0 0 0 0 0 0 0 0 0
"158" 0 0 0 0 0 0 0 0 0 0 0 0 0
"159" 0 0 0 0 0 0 0 0 0 0 0 0 0
"160" 0 0 0 0 0 0 0 0 0 0 0 0 0
"161" 0 0 0 0 0 0 0 0 0 0 0 0 0
"162" 0 0 0 0 0 0 0 0 0 0 0 0 0
"163" 0 0 0 0 0 0 0 0 0 0 0 0 0
"164" 0 0 0 0 0 0 0 0 0 0 0 0 0
"165" 0 0 0 0 0 0 0 0 0 0 0 0 0
"166" 0 0 0 0 0 0 0 0 0 0 0 0 0
"167" 0 0 0 0 0 0 0 0 0 0 0 0 0
"168" 0 0 0 0 0 0 0 0 0 0 0 0 0
"169" 0 0 0 0 0 0 0 0 0 0 0 0 0
"170" 0 0 0 0 0 0 0 0 0 0 0 0 0
"171" 0 0 0 0 0 0 0 0 0 0 0 0 0
"172" 0 0 0 0 0 0 0 0 0 0 0 0 0
"173" 0 0 0 0 0 0 0 0 0 0 0 0 0
"174" 0 0 0 0 0 0 0 0 0 0 0 0 0
"175" 0 0 0 0 0 0 0 0 0 0 0 0 0
"176" 0 0 0 0 0 0 0 0 0 0 0 0 0
"177" 0 0 0 0 0 0 0 0 0 0 0 0 0
"178" 0 0 0 0 0 0 0 0 0 0 0 0 0
"179" 0 0 0 0 0 0 0 0 0 0 0 0 0
"180" 0 0 0 0 0 0 0 0 0 0 0 0 0
"181" 0 0 0 0 0 0 0 0 0 0 0 0 0
"182" 0 0 0 0 0 0 0 0 0 0 0 0 0
"183" 0 0 0 0 0 0 0 0 0 0 0 0 0
"184" 0 0 0 0 0 0 0 0 0 0 0 0 0
"185" 0 0 0 0 0 0 0 0 0 0 0 0 0
"186" 0 0 0 0 0 0 0 0 0 0 0 0 0
"187" 0 0 0 0 0 0 0 0 0 0 0 0 0
"188" 0 0 0 0 0 0 0 0 0 0 0 0 0
"189" 0 0 0 0 0 0 0 0 0 0 0 0 0
"190" 0 0 0 0 0 0 0 0 0 0 0 0 0
"191" 0 0 0 0 0 0 0 0 0 0 0 0 0
"192" 0 0 0 0 0 0 0 0 0 0 0 0 0
"193" 0 0 0 0 0 0 0 0 0 0 0 0 0
"194" 0 0 0 0 0 0 0 0 0 0 0 0 0
"195" 0 0 0 0 0 0 0 0 0 0 0 0 0
"196" 0 0 0 0 0 0 0 0 0 0 0 0 0
"197" 0 0 0 0 0 0 0 0 0 0 0 0 0
"198" 0 0 0 0 0 0 0 0 0 0 0 0 0
"199" 0 0 0 0 0 0 0 0 0 0 0 0 0
"200" 0 0 0 0 0 0 0 0 0 0 0 0 0
"201" 0 0 0 0 0 0 0 0 0 0 0 0 0
"202" 0 0 0 0 0 0 0 0 0 0 0 0 0
"203" 0 0 0 0 0 0 0 0 0 0 0 0 0
"204" 0 0 0 0 0 0 0 0 0 0 0 0 0
"205" 0 0 0 0 0 0 0 0 0 0 0 0 0
"206" 0 0 0 0 0 0 0 0 0 0 0 0 0
"207" 0 0 0 0 0 0 0 0 0 0 0 0 0
"208" 0 0 0 0 0 0 0 0 0 0 0 0 0
"209" 0 0 0 0 0 0 0 0 0 0 0 0 0
"210" 0 0 0 0 0 0 0 0 0 0 0 0 0
"211" 0 0 0 0 0 0 0 0 0 0 0 0 0
"212" 0 0 0 0 0 0 0 0 0 0 0 0 0
"213" 0 0 0 0 0 0 0 0 0 0 0 0 0
"214" 0 0 0 0 0 0 0 0 0 0 0 0 0
"215" 0 0 0 0 0 0 0 0 0 0 0 0 0
"216" 0 0 0 0 0 0 0 0 0 0 0 0 0
"217" 0 0 0 0 0 0 0 0 0 0 0 0 0
"218" 0 0 0 0 0 0 0 0 0 0 0 0 0
"219" 0 0 0 0 0 0 0 0 0 0 0 0 0
"220" 0 0 0 0 0 0 0 0 0 0 0 0 0
"221" 0 0 0 0 0 0 0 0 0 0 0 0 0
"222" 0 0 0 0 0 0 0 0 0 0 0 0 0
"223" 0 0 0 0 0 0 0 0 0 0 0 0 0
"224" 0 0 0 0 0 0 0 0 0 0 0 0 0
"225" 0 0 0 0 0 0 0 0 0 0 0 0 0
"226" 0 0 0 0 0 0 0 0 0 0 0 0 0
"227" 0 0 0 0 0 0 0 0 0 0 0 0 0
"228" 0 0 0 0 0 0 0 0 0 0 0 0 0
"229" 0 0 0 0 0 0 0 0 0 0 0 0 0
"230" 0 0 0 0 0 0 0 0 0 0 0 0 0
"231" 0 0 0 0 0 0 0 0 0 0 0 0 0
"232" 0 0 0 0 0 0 0 0 0 0 0 0 0
"233" 0 0 0 0 0 0 0 0 0 0 0 0 0
"234" 0 0 0 0 0 0 0 0 0 0 0 0 0
"235" 0 0 0 0 0 0 0 0 0 0 0 0 0
"236" 0 0 0 0 0 0 0 0 0 0 0 0 0
"237" 0 0 0 0 0 0 0 0 0 0 0 0 0
"238" 0 0 0 0 0 0 0 0 0 0 0 0 0
"239" 0 0 0 0 0 0 0 0 0 0 0 0 0
"240" 0 0 0 0 0 0 0 0 0 0 0 0 0
"241" 0 0 0 0 0 0 0 0 0 0 0 0 0
"242" 0 0 0 0 0 0 0 0 0 0 0 0 0
"243" 0 0 0 0 0 0 0 0 0 0 0 0 0
"244" 0 0 0 0 0 0 0 0 0 0 0 0 0
"245" 0 0 0 0 0 0 0 0 0 0 0 0 0
"246" 0 0 0 0 0 0 0 0 0 0 0 0 0
"247" 0 0 0 0 0 0 0 0 0 0 0 0 0
"248" 0 0 0 0 0 0 0 0 0 0 0 0 0
"249" 0 0 0 0 0 0 0 0 0 0 0 0 0
"250" 0 0 0 0 0 0 0 0 0 0 0 0 0
"251" 0 0 0 0 0 0 0 0 0 0 0 0 0
"252" 0 0 0 0 0 0 0 0 0 0 0 0 0
"253" 0 0 0 0 0 0 0 0 0 0 0 0 0
"254" 0 0 0 0 0 0 0 0 0 0 0 0 0
"255" 0 0 0 0 0 0 0 0 0 0 0 0 0
"256" 0 0 0 0 0 0 0 0 0 0 0 0 0
"257" 0 0 0 0 0 0 0 0 0 0 0 0 0
"258" 0 0 0 0 0 0 0 0 0 0 0 0 0
"259" 0 0 0 0 0 0 0 0 0 0 0 0 0
"260" 0 0 0 0 0 0 0 0 0 0 0 0 0
"261" 0 0 0 0 0 0 0 0 0 0 0 0 0
"262" 0 0 0 0 0 0 0 0 0 0 0 0 0
"263" 0 0 0 0 0 0 0 0 0 0 0 0 0
"264" 0 0 0 0 0 0 0 0 0 0 0 0 0
"265" 0 0 0 0 0 0 0 0 0 0.004741935483871 0 0 0
"266" 0 0 0 0 0.000827586206897 0.012 0 0 0 0.058154616240267 0 0 0.001034482758621
"267" 0.308870967741935 0.974096774193549 5.0641935483871 0.002258064516129 0.012333704115684 6.16087096774194 0.377172413793103 0.000766666666667 0.224516129032258 -0.05238042269188 0.024161290322581 0.023967741935484 1.49251390433815
"268" 5.51139569892473 10.8098365591398 7.2005397849462 0.217441935483871 0.075138709677419 2.69829569892473 7.2915275862069 0.024466666666666 2.04521720430107 0.020217204301075 0.808072043010752 0.068732258064516 9.26275161290323
"269" -1.64768602150538 -6.39715913978491 -10.4818946236559 0.572203225806452 0.038506451612903 -5.8524247311828 -4.66353870967742 0.070347311827957 -1.41818494623656 -0.0307010752688169 2.71418602150538 -0.077603225806452 -8.44142903225806
"270" -1.92098064516129 -3.93534086021506 -0.90743870967742 0.261263440860218 -0.10537311827957 -2.2447752688172 -2.43122795698925 0.187686021505377 -0.663348387096774 6.7741935483871e-05 1.07658064516129 -0.012496774193548 -1.78277096774194
"271" 0.27549677419355 -1.0579817204301 -0.813206451612903 -0.0284892473118299 -0.012917204301075 -0.566966666666666 -0.390901075268817 0.157378494623656 -0.123393548387097 0.00031935483871 0.37735483870968 0.104851612903226 -0.314229032258065
"272" 0.49387096774193 -0.236612903225807 0.385483870967742 -0.297193548387098 0.061451612903226 -0.022935483870968 -0.091483870967742 0.230774193548387 -0.00425806451612899 0.000967741935484 -0.513548387096781 0.426483870967742 -0.044


==> SEC-ORD-STY-CHECK/Yt.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" NA 6.5 NA NA NA 9.9 NA NA 5.8 NA NA NA NA
"2" NA 7.1 NA NA NA 7.9 NA NA 6.2 NA NA NA NA
"3" NA 7.9 NA NA NA 9.9 NA NA 6.4 NA NA NA NA
"4" NA 4.9 NA NA NA 7.7 NA NA 6.9 NA NA NA NA
"5" NA 4 NA NA NA 6.2 NA NA 6.9 NA NA NA 8.3
"6" NA 3.9 NA NA NA 6.7 NA NA 6.7 NA NA NA 7.2
"7" NA 1.6 NA NA NA 5.1 NA NA 6.4 NA NA NA 8.3
"8" NA 0 NA NA NA 1.7 NA NA 5.9 NA NA NA 5.9
"9" NA 1.3 NA NA NA 5.2 NA NA 4.6 NA NA NA 6.1
"10" NA -1.3 NA NA NA 4.4 NA NA 2.1 NA NA NA 5.6
"11" NA -4.4 NA NA NA 3.6 NA NA 0.700000000000003 NA NA NA 3.2
"12" NA -4.5 NA NA NA 2.2 NA NA -1.2 NA NA NA 1.9
"13" NA -2.4 NA NA NA 2.4 NA NA -0.700000000000003 NA NA NA 2.8
"14" NA -1.8 NA NA NA 3.4 NA NA -0.100000000000001 NA NA NA 5.2
"15" NA 2 NA NA NA 4.2 NA NA -0.5 NA NA NA 7.8
"16" NA 4.6 NA NA NA 4.8 NA NA 0.200000000000003 NA NA NA 8.7
"17" NA 5.6 NA NA NA 4.4 NA NA 1.8 NA NA NA 9.4
"18" NA 6 NA NA NA 4.4 NA NA 4.1 NA NA NA 11.6
"19" NA 7.2 NA NA NA 4.9 NA NA 5.6 NA NA NA 11.7
"20" NA 7.4 8.2 NA NA 5.7 NA NA 6.7 NA NA NA 13.1
"21" NA 7.4 10.2 NA NA 7.6 NA NA 6.6 NA NA NA 14.2
"22" NA 6.7 11.7 NA NA 10.7 NA NA 7.7 NA NA NA 14.2
"23" NA 8.4 12.2 NA NA 9.2 NA NA 7.2 NA NA NA 13.9
"24" NA 8.2 10.7 NA NA 8.6 NA NA 7.2 NA NA NA 13.7
"25" NA 6.1 12.2 NA NA 7.9 NA NA 6 NA NA NA 13.1
"26" NA 5.5 13.4 NA NA 8.3 NA NA 6.2 NA NA NA 13.6
"27" NA 6.7 12.2 NA NA 10.1 NA NA 7.9 NA NA NA 16.3
"28" NA 6.8 10.4 NA NA 13.3 NA NA 10.8 NA NA NA 16.3
"29" NA 6.3 9.5 NA NA 11.5 11.7 NA 10 NA NA NA 15.5
"30" NA 5.3 9.4 NA NA 11.9 10.5 NA 8.9 NA NA NA 15.9
"31" NA 5.9 8.8 NA NA 11 12.9 NA 7.7 NA NA NA 16
"32" NA 6.3 8.3 NA NA 10.4 12 NA 7.8 NA NA NA 14.7
"33" NA 3.4 7.7 NA NA 8.8 10.5 NA 7.8 NA NA NA 13.3
"34" NA 4.8 7.6 NA NA 8.2 9.5 NA 6.3 NA NA NA 9
"35" NA 5.6 6.9 NA NA 6.9 9.4 NA 5.2 NA NA NA 8.3
"36" NA 5.7 5.7 NA NA 6.2 8 NA 4.8 NA NA NA 8.5
"37" NA 6.3 5.5 NA NA 6 7.9 NA 4.4 NA NA NA 7
"38" NA 5.2 3.9 NA NA 4.8 7 NA 2.8 NA NA NA 7.2
"39" NA 3.6 2.9 NA NA 3 5.1 NA 2.2 NA NA NA 4.6
"40" NA 0.100000000000001 2.3 NA NA 3.1 0.200000000000003 NA 1.4 NA NA NA 2.6
"41" NA -0.100000000000001 1.5 NA NA 2.7 2.4 NA 0.100000000000001 NA NA NA 2.7
"42" NA 0.899999999999999 1.3 NA NA 3.5 3.6 NA -0.799999999999997 NA NA NA 4.2
"43" NA -0.700000000000003 1.4 NA NA 2.5 1.4 NA -1.7 NA NA NA 3.8
"44" NA -0.600000000000001 0.700000000000003 NA NA 2.7 -0.399999999999999 NA -2.6 NA NA NA 3.1
"45" NA -1.7 0.200000000000003 NA NA -0.200000000000003 -3.4 NA -4.7 NA NA NA 0.700000000000003
"46" NA -3.4 -2.3 9.4 NA -4 -4.9 NA -6.9 NA NA NA -3.4
"47" NA -2.4 -4.3 7.7 NA -3.3 -3.4 NA -4.6 NA NA NA -3.1
"48" NA -2.1 -4 7 NA -0.899999999999999 0.299999999999997 NA -3.1 NA NA NA -0.700000000000003
"49" NA 0.899999999999999 -1.1 5.4 NA 1.8 3.6 NA -1.6 NA NA NA 1.3
"50" NA 2.2 0.100000000000001 5 NA 3.1 4.9 NA 0.200000000000003 NA NA NA 3.1
"51" NA 4 1.4 6.3 NA 3.6 5.8 NA 1.7 NA NA NA 4.3
"52" NA 5.3 3 6.8 NA 3.1 7.3 NA 1.9 NA NA NA 5.6
"53" NA 6.8 5.1 6.3 NA 3.3 6 NA 0.200000000000003 NA NA NA 5.4
"54" NA 4.5 4.2 6.3 NA 2.7 4.9 NA 1.3 NA NA NA 5.7
"55" NA 3.3 2.5 6.1 NA 2 3.2 NA 1 NA NA NA 6.1
"56" NA 4.9 2.3 5 NA 2.3 2.4 NA -0.799999999999997 NA NA NA 4.4
"57" NA 5 1 4.8 NA 2.3 3.3 NA -5.5 NA NA NA 2.8
"58" NA 4.4 2.4 4.4 NA 3.3 2.6 NA -1.3 NA NA NA 1.8
"59" NA 3.6 3.7 5.4 NA 4.6 2.4 NA -2.1 NA NA NA 3.1
"60" NA 2.2 2.3 5.8 NA 3.9 1.8 NA -3 NA NA NA 2.5
"61" NA 1.6 2 6 NA 4.6 -0.200000000000003 NA -3.7 NA NA NA 3.4
"62" NA 0.399999999999999 -0.299999999999997 6.7 NA 2.8 -0.100000000000001 NA -3 NA NA NA 3.4
"63" NA -1.6 -0.399999999999999 7.6 NA 1.7 -1.6 NA -3.6 NA NA NA 0.5
"64" NA 0.299999999999997 -2 7.4 NA 0.100000000000001 -1.8 NA -4.3 NA NA NA 0.700000000000003
"65" NA 1.4 0.799999999999997 10 NA 0.200000000000003 -3 NA -4.8 NA NA NA -0.200000000000003
"66" NA 3.7 1.5 9.5 NA -0.600000000000001 -1.7 NA -3.6 NA NA NA -1.5
"67" NA 5.8 1.3 10.4 NA 0.799999999999997 -0.700000000000003 NA -1.9 NA NA NA 0.700000000000003
"68" NA 6.9 1.6 12.1 NA 0.5 1.6 NA 0.700000000000003 NA NA NA 1.7
"69" NA 7.7 3.3 9.8 NA 2.2 5 NA 2 NA NA NA 3.7
"70" NA 9 4.8 11.1 NA 4.4 6.1 NA 3.5 NA NA NA 7.3
"71" NA 9 6.8 11.9 NA 7 7.9 NA 4.4 NA NA NA 8
"72" NA 8.2 7.4 11.4 NA 5.7 7.2 NA 4.7 NA NA NA 7
"73" NA 9.3 7.4 9.9 NA 4.8 6.1 NA 5.1 NA NA NA 8.8
"74" NA 8.4 7.8 6.9 NA 4.1 6.5 NA 4.7 NA NA NA 7
"75" NA 8.2 3.9 8.1 NA 4.4 5.2 NA 4.2 NA NA NA 5.5
"76" NA 8.3 5.2 9 NA 4.8 7.1 NA 5.1 NA NA NA 5.1
"77" NA 7.1 4.3 9.1 NA 6.2 8.4 NA 5.1 NA NA NA 8.5
"78" NA 6.9 4 7.6 NA 6.4 6.2 NA 4.3 NA NA NA 8.1
"79" NA 7 5.4 6.4 NA 6.6 8.3 NA 6 NA NA NA 6.1
"80" NA 5.9 4.7 7.6 NA 5.5 7.4 NA 4.6 NA NA NA 5.2
"81" NA 4.3 3.2 6.3 NA 4.8 5.8 NA 3.3 NA NA NA 4.7
"82" NA 5.4 3.2 5.3 NA 3.7 4.7 NA 3 NA NA NA 5.6
"83" NA 7 2.3 4.2 NA 0.700000000000003 5.6 NA 0.5 NA NA NA 3.8
"84" NA 4.9 3.2 5.2 NA 1.3 6.2 NA 1.6 NA NA NA 4.7
"85" NA 5.3 3.9 5.7 NA 1.7 6 NA 2.7 NA NA NA 5.9
"86" NA 4.4 3.9 6.5 NA 1.7 5.7 NA 2 NA NA NA 6.4
"87" NA 6.2 1 8 NA 1.8 6.6 NA 1.8 NA NA NA 4.5
"88" NA 4.9 2.4 7.9 NA -1.5 6.5 NA 1.3 NA NA NA 4.9
"89" NA 2.8 2.2 7.4 NA -2.6 6.9 NA 2.1 NA NA NA 5.7
"90" NA 4.2 0.200000000000003 8.9 NA -0.399999999999999 6.4 NA 1.7 NA NA NA 5.7
"91" NA 5.1 2.4 7.5 NA 1.2 7.6 NA 3.3 NA NA NA 4.6
"92" NA 4.2 0.899999999999999 6.9 NA 0.200000000000003 7.1 NA 2.4 NA NA NA 5.1
"93" NA 4.3 2.7 7.8 NA 2.6 7.8 NA 4.9 NA NA NA 4.9
"94" NA 5.2 2.2 8.8 NA 3 8 NA 5 NA NA NA 6.1
"95" NA 5.4 3.5 8.8 NA 4.9 9.4 NA 4.8 4.5 NA NA 5.7
"96" NA 7.1 4.5 9.3 NA 6.2 8.4 12 6.2 4.3 NA NA 7.2
"97" NA 6.6 3.7 6.9 NA 5.9 8.5 10.6 8.3 4 NA NA 5.2
"98" NA 7.6 5.1 8.8 NA 7.9 7.6 12.1 8.3 4.1 NA NA 7.8
"99" NA 6.1 6.5 7.9 NA 8.9 9.1 11.9 8.8 4.6 NA NA 9.3
"100" NA 8.7 6.7 7.7 NA 9.9 11.3 12.9 8.7 6.2 NA NA 8.7
"101" NA 7.9 5.8 9.4 NA 10.8 11.7 13.8 8.3 7.1 NA NA 10.2
"102" NA 8.8 6.9 10 NA 10.4 11.6 11.9 11.5 6.7 NA NA 10.4
"103" NA 6.9 5.2 9.8 NA 8.7 10.2 9.9 8.1 6 NA NA 10.3
"104" NA 5.5 6.4 9.6 NA 7.4 8.9 11.5 6.9 4.9 NA NA 10.6
"105" NA 7.3 7.3 9.2 NA 5.2 10.2 13.6 6.8 5 NA NA 10
"106" NA 7.9 9.3 9 NA 5.9 7.1 13.1 6 5.3 NA NA 10.3
"107" NA 8.3 9.7 8.5 NA 6.7 5.7 13.7 7.7 5.5 NA NA 8.4
"108" NA 8.7 8.5 8.5 NA 6.1 7.2 8.5 9.2 5.7 NA NA 6.5
"109" NA 8.3 8.4 8.9 NA 5.3 8.4 6.9 9.4 5.6 NA NA 6.4
"110" NA 7.4 7.6 7.5 NA 6.6 9.4 5 8.6 6.6 NA NA 7.4
"111" NA 7.1 7.2 6.9 NA 5.3 8.4 5.4 8.2 5.7 8.6 NA 7.7
"112" NA 7.1 5.8 7.6 NA 5.1 7.2 5.5 8.1 6.6 10.4 NA 7
"113" NA 7 5.8 6.9 NA 6.9 4.4 5.2 7.1 7.3 8.8 NA 7
"114" NA 7.5 6.1 7.6 NA 7.2 6.5 5.8 8.8 8.8 8.3 NA 7.1
"115" NA 7 5.6 8.2 NA 7.1 5.7 7.6 8.4 6.3 7.6 NA 7
"116" NA 7.8 3.6 8.5 NA 6 6.8 10.7 9.1 7 5 NA 6.8
"117" NA 6.9 2.3 7.5 -0.899999999999999 4.3 5.4 11.9 5.2 9.8 7.9 NA 5
"118" NA 3 2 6.4 -0.899999999999999 4 5.3 14.3 4.4 9.3 8.6 NA 5.7
"119" NA 3.8 1.7 7.4 0.700000000000003 1.7 3.7 14.1 3.6 6.5 6.5 NA 7.4
"120" NA 3.7 0.700000000000003 6.9 1.3 0.200000000000003 2.1 13.3 2.7 6.8 7 NA 7.9
"121" NA 3 -3.7 5.4 -1.4 -0.5 -0.700000000000003 12.7 1.9 6.5 5.6 NA 6.5
"122" NA 3.8 -3.6 8.1 -1.2 -1.1 -0.600000000000001 12.6 3.7 4.4 3.6 NA 7.4
"123" NA 2 -8.2 8.8 -2.3 -0.600000000000001 -2.8 12.8 3 6.3 4.3 NA 5.9
"124" NA 0.200000000000003 -6.9 7.9 -2.3 -0.399999999999999 -6.1 12.8 5.1 8 4.7 NA 2.9
"125" NA -0.600000000000001 -6.7 9.2 -3.2 -2 -6.1 13.1 5 6.9 5.2 NA 1.3
"126" NA -3.9 -12.3 9 -4.7 -2.6 -6.5 14.2 3 4.9 3.8 NA -0.299999999999997
"127" NA -3.8 -12.8 7.5 -7.5 -5.1 -7.8 13.2 2.1 4.4 4.5 NA -2.9
"128" NA -1.2 -9.4 4.7 -7.4 -1.9 -6.6 12 0.5 -0.899999999999999 2.8 NA -3.1
"129" NA -5.3 -13.8 4.6 -9.6 -3.1 -7.8 11.4 -1.5 -0.200000000000003 1.6 NA -2.9
"130" NA -8 -17.7 -2 -11.2 -6.9 -11.7 2.7 -4.7 -2.1 -6.4 NA -6
"131" NA -11.9 -22.4 -13.5 -14.3 -13.9 -15.5 -7.8 -10.2 -5.7 -10 NA -8.8
"132" NA -11 -21 -18 -16.9 -12.8 -13.7 -4.9 -10.5 -6 -10.2 NA -12.4
"133" NA -9.2 -19.8 -17.9 -19.9 -12.9 -13.5 -7.3 -12 -4.5 -10.7 NA -9.6
"134" NA -9.9 -19.4 -11.2 -19.2 -15.1 -17.5 -8 -13.7 -1.5 -7.9 NA -13.3
"135" NA -5.5 -16.9 -7.9 -17 -12.8 -14.1 -4.6 -11.7 -1.1 -10.1 NA -9.8
"136" NA -2.3 -10.6 -7.4 -10.7 -9.8 -16.1 -1.1 -9.9 4 -5.6 NA -6.2
"137" NA 1 -10.4 -5.5 -7.1 -7 -10.2 3.5 -6 4.1 -2 NA -3.4
"138" NA 1.6 -8.1 -1.6 -5.4 -7.2 -6.9 4.7 -6 4.9 -0.299999999999997 NA -2.2
"139" NA 3.6 -6.5 -1.4 -2 -4.9 -6.9 5.6 -1 6.9 -0.200000000000003 NA -2.7
"140" NA 4.8 -3.6 2.2 0.799999999999997 -4.6 -3.8 5 4 9.4 2.6 NA 1.3
"141" NA 4.5 -3.5 4 -0.700000000000003 -1.7 -3.6 5.5 2.4 7.8 2.9 NA 4.8
"142" 5.2 7.3 -2.1 4.2 -1.5 2.1 -1.9 6.9 2.3 6.9 3.9 NA 8.6
"143" 5.9 6.6 -3.9 2.8 -4.6 1 -1.4 5.2 3.6 7.4 6.4 NA 10.2
"144" 7.7 7.3 -4.5 2.4 -3.5 4.1 -1.2 7.9 4.3 7.7 6.3 NA 9.2
"145" 7.5 5.1 -1.8 2 -3.2 2.1 -4.7 9.7 4.6 9 7.1 NA 8
"146" 8.9 8.4 -2.3 1.6 -2.6 1.9 -0.799999999999997 11.9 5.7 7.3 6.2 NA 5.6
"147" 8.6 7.4 2.3 3.7 0.299999999999997 5.6 2.2 9.6 8.7 8.1 5.8 NA 5.8
"148" 8.6 6.3 2.3 6.6 1.9 5.1 3.5 11.5 9.3 7.4 2.9 NA 9.2
"149" 8.3 6.6 2.3 5.4 0.5 4 4.4 9.5 6.4 4.2 2.5 NA 10.1
"150" 6.7 5.3 1.9 6.2 -0.200000000000003 2.9 5.2 12.8 6.7 2.2 1.6 NA 9.6
"151" 7.2 4.2 2 4.5 -1.4 1.7 4.7 11.9 9 2.6 1.3 NA 9.7
"152" 6.5 2.7 0.600000000000001 -0.100000000000001 -0.5 2.4 2.2 10.3 8.4 4.6 1.4 NA 9.5
"153" 5.8 3.1 -1.5 2.3 -0.700000000000003 1.9 -0.600000000000001 6.5 4.7 4.3 1 NA 8.1
"154" 4.1 4.6 -2.3 4.7 -2.8 2.4 1 8.4 6 7.4 0.799999999999997 NA 4.9
"155" 3.6 4.3 -1.5 3.6 -1.3 4 1 11.3 9 5.8 1.5 NA 6.4
"156" 5.1 1.6 -1.9 5.8 -0.600000000000001 1.9 -0.600000000000001 8.9 10.3 5.2 2.3 NA 6.3
"157" 5.2 5.7 0 4.6 0.899999999999999 2.9 5.7 9.6 11.3 4.6 3.2 NA 7.5
"158" 7.7 4.5 1.7 5.2 1 6.3 7.1 11 10.9 1.9 4 NA 9
"159" 6.3 7.1 -0.100000000000001 5.1 -13.9 5.2 3.5 10 10.4 2.7 4 NA 9.1
"160" 6.2 4.6 0.799999999999997 5.4 -15 4.5 3.1 10.7 9.2 1.7 2.5 NA 12.4
"161" 6.4 3.4 0.299999999999997 5.4 -3.8 1 1.2 7.7 7.1 2.8 3 NA 10.3
"162" 5.1 3.6 -0.799999999999997 3.8 -2.4 -1.6 1.3 6.8 6.3 1.6 1.1 NA 4.9
"163" 3.2 4.6 -3.9 4.6 -2.3 -0.899999999999999 1.1 7.9 2.5 0.399999999999999 1.4 NA 3.2
"164" 4.3 1.1 -5 2.6 -3.3 -2 1.5 4.5 1.3 0.399999999999999 -0.399999999999999 NA 3.7
"165" 4.8 2.8 -6.1 2.3 -2.8 -2.3 0.799999999999997 0.200000000000003 0.5 1.5 -1.5 NA 0.200000000000003
"166" 5.8 1.2 -8.3 2.5 2.4 -6.9 1.9 0.299999999999997 0.299999999999997 2.6 1.3 NA -4.4
"167" 5.1 0.899999999999999 -11.8 4.6 -1.1 -5.2 1.2 2.3 -0.600000000000001 -1.1 1.5 NA -1.2
"168" 6.4 3 -7.9 3.5 0.100000000000001 -5.8 -1.5 4.7 1.3 0.799999999999997 3.2 NA 0
"169" 7.8 5.4 -4 4.4 1.1 -4.3 -2.1 9.6 3.9 -0.299999999999997 3.8 NA 1.2
"170" 6.9 3.7 -7.1 3.7 1.2 -5.3 2.3 7.8 3.2 1.8 5.5 NA 0.200000000000003
"171" 8.4 5.2 -4 3.6 3.2 -4.4 2.4 3.6 1.6 -0.100000000000001 3.4 NA -1.3
"172" 6.8 2.9 -8 3.4 1.3 -7.3 1 3.8 0.5 1.4 2.7 NA -4.1
"173" 6.5 2.2 -8.8 4.5 0.100000000000001 -6.5 -0.399999999999999 5.3 -0.700000000000003 1.9 -0.399999999999999 NA -5.4
"174" 3.2 1.3 -8 2.6 -0.899999999999999 -6.7 1.4 5.7 -1.9 0.600000000000001 1.5 NA -2.7
"175" 1.3 -0.600000000000001 -6.9 2.6 -2.6 -6.8 0.799999999999997 4.4 -2.5 1.9 -1.1 NA -2.1
"176" 1.9 2.8 -6.6 3 -1.4 -6.5 1.4 4.3 -3 -0.100000000000001 -1.4 NA -2
"177" 0.700000000000003 1.5 -8.8 4.3 -1.6 -5.2 3 5 -0.799999999999997 0.299999999999997 2.2 NA -6.8
"178" 2.5 -0.100000000000001 -8.5 6.6 -1.1 -4.4 5.5 3.5 -2.3 0.5 0.700000000000003 NA -6.5
"179" 3.8 0 -6.6 6.2 -0.100000000000001 -5.6 5.3 3.2 -0.799999999999997 1.6 3 NA -5.7
"180" 3.3 -0.299999999999997 -6.1 4.1 -0.700000000000003 -4.3 4.2 6.3 0.299999999999997 1.8 3.2 NA -5.4
"181" 3.8 2.1 -3.5 4.8 0.399999999999999 -4.6 4.9 6.3 4.4 3.5 4.9 NA -7.3
"182" 4.5 1.3 -4.7 4.9 0.200000000000003 -5.8 2.8 4.8 3.3 1.4 2.9 NA -6.9
"183" 3.8 1.7 -5.2 3.4 3.2 -5.1 0.799999999999997 1.4 0.600000000000001 3.5 1 NA -8.1
"184" 3.8 2.7 -6 2.4 1.8 -3.4 2.2 0.5 -0.799999999999997 1.1 1.5 NA -5.7
"185" 4.5 4.8 -2.8 1 4.1 -3.4 1.6 2 0.200000000000003 0.899999999999999 1.2 NA -5.4
"186" 5.8 6.5 -1.9 0.100000000000001 2.3 -3 3.2 0.899999999999999 0.399999999999999 -0.200000000000003 1.1 NA -2.6
"187" 6.8 9.7 -1.4 -1.3 0.700000000000003 -0.299999999999997 5.5 -1.6 2.1 -0.5 -0.399999999999999 NA -0.899999999999999
"188" 6 11.2 0.799999999999997 1.4 1.9 0.299999999999997 7.6 -2.4 3.5 1.8 -0.299999999999997 NA -1.2
"189" 7.3 10.6 -0.399999999999999 1.2 3.2 2.8 5.7 -3.9 3.2 1.2 0.700000000000003 NA 0.5
"190" -0.399999999999999 11.7 0.100000000000001 3.3 6 1.3 8.8 -2.5 3.2 1.8 2 NA 0.5
"191" 6.2 10.1 0.799999999999997 2.2 4 -1.2 5.4 -1.5 5.4 2.3 1.8 NA -2
"192" 6.1 9 3.9 2.5 4 0 8.6 -1.9 5 1.2 1.7 NA -2.7
"193" 6.2 8.2 4.8 -0.399999999999999 4.1 1.3 7.8 -0.399999999999999 5.5 0.799999999999997 -0.100000000000001 NA -1.1
"194" 4.1 8.1 3.8 0.200000000000003 2 3.4 5 0.299999999999997 6.4 -0.200000000000003 0.799999999999997 NA -2.1
"195" 5.7 7.4 4.2 -2.2 2.8 1.1 9 -1.1 4.3 -0.700000000000003 1 NA 1.8
"196" 5.6 9.3 6.3 -2.4 -3.7 2.6 10.8 -0.5 6.1 -0.5 -0.100000000000001 NA 0.600000000000001
"197" 8.4 9 5.6 -2.9 -0.799999999999997 2.7 9.4 0.700000000000003 5.6 0.200000000000003 -0.200000000000003 NA -0.700000000000003
"198" 11 8 5.2 0.100000000000001 0 4.2 9.7 3.8 4 2.4 -0.100000000000001 NA -1.9
"199" 10.6 8.8 5.7 1.3 0.200000000000003 3.1 10.2 3 5.7 1.6 -0.700000000000003 NA -0.600000000000001
"200" 9.7 9.4 6.9 1.1 0.799999999999997 -0.100000000000001 11.8 1.6 3.7 2.8 -0.399999999999999 NA -0.5
"201" 9 7.6 5.3 0.899999999999999 2.8 -0.5 10 1.8 4.1 2.3 0.600000000000001 NA -1.6
"202" 7.2 5.7 5.5 -0.899999999999999 -0.5 0.399999999999999 10.2 1 3.9 1.7 -1.6 NA -1.8
"203" 6.1 7.6 3.8 -2.4 1.2 1.2 9.9 3.6 1.7 1.1 -1.9 NA -2.1
"204" 3.5 5.2 4.3 -2.8 1.9 -0.600000000000001 11 2.9 2 1.4 -0.799999999999997 NA -0.299999999999997
"205" 4.4 6.3 6.9 -4.4 1.7 1.2 10.4 3.3 3.5 1 -0.799999999999997 NA -0.700000000000003
"206" 7.2 6.6 6 -5.3 0 1 10.7 3.5 3.8 1.8 1.3 NA 2.2
"207" 9.2 8.5 6.9 -3.2 -0.600000000000001 2.4 9.8 3.2 5.4 1.8 -3 NA 1.5
"208" 7 8.6 9.1 0.799999999999997 0.700000000000003 3.9 9.7 2.5 4.1 1.3 -5.8 NA 0.600000000000001
"209" 6 6 8.3 1.6 1.6 3.7 10.8 1.2 2.6 1.2 -7.1 NA 2
"210" 4.6 7.5 5.8 -0.5 1.5 4 10.9 -0.799999999999997 3.7 0.600000000000001 -9 NA 3.3
"211" 5.7 6.9 8.3 0.899999999999999 1.5 3.5 11.8 2 3.7 0.200000000000003 -9.2 NA 1.5
"212" 5.7 5.2 8.8 -0.700000000000003 2.9 5 9.7 2.6 5 -1.2 -5.2 NA 0.200000000000003
"213" 5 3.4 4.6 0.899999999999999 1.2 3.4 9.5 1.5 4.1 -2 -7.3 NA 1.9
"214" 5 5.2 5 -1 2.3 3.9 7.7 2.6 4.2 -0.100000000000001 -7.3 NA 2.6
"215" 5.9 5.7 6.2 0.5 2.3 4.3 10.2 0.200000000000003 5.2 0.5 -5.5 NA 1
"216" 4 5 5.2 -2.2 2.2 6 9.2 1.6 5.5 -0.600000000000001 -6.1 NA 0.100000000000001
"217" 3.2 5.7 5.3 -1.6 2.6 3.8 11.1 3.3 4.5 0.100000000000001 -4.9 NA 0.200000000000003
"218" 0 2.8 4.5 0.600000000000001 1 3.7 9.5 1.2 4.1 -0.600000000000001 -11 NA -0.700000000000003
"219" 1.3 3.5 5.1 0.799999999999997 -0.100000000000001 2.4 10.7 4.3 4 1.3 -9.2 NA 0
"220" 2.4 2.1 5.2 1.3 -1.1 3.1 8.1 2.8 3.6 0.799999999999997 -11 NA 0.200000000000003
"221" 0.899999999999999 3.2 4.8 1.2 -0.799999999999997 0.799999999999997 9.1 0.899999999999999 4.5 0.5 -11.7 5.7 0.899999999999999
"222" 1.2 2.6 5.7 3.5 -1 2.6 9.2 1.1 4.4 0.299999999999997 -7.7 4.9 -0.399999999999999
"223" 1.8 -2.4 3.7 3.5 0.100000000000001 2.2 6.5 2.4 5.3 1.9 -3.6 4.5 0.100000000000001
"224" 1.5 3.4 4.8 2.9 -0.200000000000003 1.9 6.9 4.6 3.3 1.8 -5.6 3.4 1.9
"225" 2.3 3.8 4.1 3.1 -1.1 1.1 4.8 2.4 2.8 1.4 -3.9 4.4 2.7
"226" 4.9 4.7 4.4 3.7 1.3 1.1 4 5.4 5.1 2.9 -5.1 4 1.6
"227" 4.9 5.2 5.2 5.8 2 3.4 5.5 -0.899999999999999 5 2.9 -4.7 5.5 1.4
"228" 4.1 6.5 5.5 6.6 2.8 2.9 8.4 -2.4 5.2 3.5 -4.8 5.8 3.1
"229" 5.8 5.1 4.7 8.3 2.3 2.8 9.3 -0.600000000000001 4.8 2.2 -5.3 4.2 4.1
"230" 4.1 3.9 7 5.4 2.2 4.8 7.8 0.700000000000003 6.1 2.6 -3.4 7.1 5.9
"231" 3 4.8 6.8 6.3 2.9 4.2 6.9 2.3 7.1 2.1 -1.3 8.3 6.8
"232" 3.2 6.3 7.3 5.3 2.6 6.8 8.7 1.3 6.7 1.2 0.399999999999999 8.1 6.6
"233" 3.6 4.3 7.2 6 3.4 5.2 8.7 2.5 7.4 1.5 0.399999999999999 5.2 6.9
"234" 3.9 3.9 7.7 4.8 2.9 4.5 8 2.7 6.4 1.1 -1.5 7.2 6.6
"235" 4.6 4.2 6.7 3.4 1.8 6.2 7 -4 4.7 1.9 -0.600000000000001 6.7 5.6
"236" 5.3 3.9 5.3 4.2 1.9 5.8 8.2 -1 5.8 2.4 -0.399999999999999 4.1 5.2
"237" 4.8 4 6.4 4.8 1.7 4.3 7.6 1.1 7.7 1.4 1.1 3.1 7.1
"238" 5.2 5.9 5.1 3.2 3.4 3.9 6 1.3 6.6 1 -0.5 3.1 7.4
"239" 4.5 4.9 5.2 6.3 2.2 6 7.7 0.299999999999997 7.3 1.6 -1.1 4.3 10.3
"240" 4.1 4.8 5.4 6 2.2 6.5 10.2 3 8.9 3 -1.2 5.5 9.6
"241" 3.8 3.4 6.7 4.8 2.8 9 9 2.5 9 3.7 0.700000000000003 4.2 9.6
"242" 5.8 4.5 7.1 5.2 2.2 6 6.8 -0.299999999999997 7.6 3.3 3.1 4.3 7.3
"243" 4.2 2.4 5.8 3.2 1.3 3.5 3.7 0.799999999999997 5.1 1.8 1.5 5.4 6.3
"244" 4.9 3.2 5.4 4.9 3.1 2.9 7.6 1.9 4.6 2.3 0.600000000000001 5.3 6.9
"245" 6.6 4.4 5.9 3.4 1.7 2.9 7.7 0.399999999999999 3.4 2.3 -0.299999999999997 5.6 4.2
"246" 6.2 5.1 4.8 2 2.1 3.9 8.1 3.3 4.8 3 -3 2.9 5
"247" 5.7 3.5 2.7 1.7 1.8 3 6.8 4.1 5 2.3 0.399999999999999 2.3 4.4
"248" 4.7 4.2 3 2.1 2 1.7 8.4 1.9 5.6 2 -2.2 2 4.9
"249" 3.9 4.1 2.5 3.5 0.700000000000003 2.4 8.4 1.6 5 2.1 -2.7 2.5 4
"250" 4.9 2.1 3.7 5.8 2.5 -0.700000000000003 6.1 3 3.4 0.5 0.5 2 4.1
"251" 4.7 0.799999999999997 3.9 5 2.4 -0.700000000000003 6.6 4.5 2.3 1.9 1.6 3.9 4.2
"252" 4.4 1.4 3.4 3.9 2 0 5.5 3.6 1.6 2.2 2.4 2.9 -1.3
"253" 4.4 0.299999999999997 4.5 3.6 0.899999999999999 -1.2 3.3 3.6 2.1 0.899999999999999 2.3 1.3 -1.8
"254" 5.5 1.5 3.5 4.1 0.700000000000003 -0.399999999999999 5.4 3.8 2.8 0.700000000000003 2.6 -0.899999999999999 0.399999999999999
"255" 4.6 0 5.4 4.6 0.399999999999999 1.5 4.1 2.7 1.4 2.9 3.1 -0.5 -1.1
"256" 3 0.899999999999999 2.9 3 0.799999999999997 -0.5 3.4 1.7 2.2 2.7 0.600000000000001 0 0.100000000000001
"257" 0.899999999999999 0.899999999999999 2.1 1.5 0.700000000000003 -0.100000000000001 4.1 1.7 2.6 1.5 -1.6 1.5 1.2
"258" 1.5 -0.299999999999997 2.1 -0.799999999999997 0.799999999999997 0.100000000000001 4.4 0.799999999999997 2.6 0.600000000000001 -1 2.5 2.7
"259" 2.6 0.700000000000003 1.7 0.200000000000003 0.600000000000001 1 1.8 3.9 0.899999999999999 0.899999999999999 1.6 2.1 1.9
"260" 0.700000000000003 0.200000000000003 2.6 1.5 1.9 0.299999999999997 1.8 2.6 1.7 1.6 1.9 -0.700000000000003 2.9
"261" 1 -0.700000000000003 1.7 1.4 1.5 0.600000000000001 1 -0.200000000000003 -1.5 1.9 2.5 2 0.799999999999997
"262" 0.899999999999999 0 1.2 3.3 -0.899999999999999 0.799999999999997 0.600000000000001 -0.399999999999999 -1.1 2 1.8 0 2.6
"263" 2 -0.700000000000003 1.9 2.9 -0.200000000000003 -0.399999999999999 2 2.7 -0.600000000000001 3.2 1.8 -0.299999999999997 2.1
"264" 2.7 -0.700000000000003 2.7 1.8 -1.4 -0.700000000000003 3 3.7 0.200000000000003 2.6 0.899999999999999 -0.399999999999999 2
"265" 3.3 3.3 1.5 2.6 0.100000000000001 0.399999999999999 4.7 6.3 1.2 1.9 2.2 0.200000000000003 1.1
"266" -0.399999999999999 3 1.8 0.899999999999999 -3 0.700000000000003 6.7 7.6 0.700000000000003 -22.5 0.899999999999999 -1 2
"267" -9.1 -14 -23.3 -10.5 -13.8 -29.8 -12.7 0.600000000000001 -15 -3.3 -12.4 -10.6 -21.1
"268" -23 -36.2 -40.8 -36.1 -24.2 -39.1 -32.7 -42.8 -32.6 -2.4 -23.5 -28.3 -38.9
"269" -13 -20 -20.8 -15 -22.2 -16.1 -24.3 -35.2 -17.7 4.5 -21.9 -21.9 -17.9
"270" -2.1 -2.3 -0.299999999999997 -1.1 -9.2 -2.4 -5.7 -12.2 -3 5.7 -9.5 2.7 1.7
"271" 0.299999999999997 7 2.8 6.8 -5.1 2.5 5.9 -12.8 5.3 4.5 -2.7 7.8 7.3
"272" 4.6 9.1 -1.6 7.3 -4.8 -0.5 4 -4 4.4 5.1 3.9 -0.600000000000001 1.6


==> arXiv combined/SEC-ORD-STY-CHECK/FranceRes.csv <==
"x"
"1" NA
"2" NA
"3" NA
"4" NA
"5" -1.54899812526489
"6" 1.36297843725931
"7" -0.259715853737639
"8" -1.30872957150511
"9" -0.428355767912997
"10" 1.34162181362768
"11" 2.54621826956978
"12" 3.09878249244132
"13" 1.94768070569109
"14" 1.73954182800758
"15" 2.97502850620594
"16" 0.950252260878571
"17" 2.42390268895991
"18" 1.95105290135659
"19" 1.25867219304826
"20" 0.724357210485373
"21" 0.988577334438808
"22" 0.771340833860883
"23" 1.92401450924397
"24" 3.87971652474697
"25" 1.32924153623426
"26" 0.515421607457213
"27" 1.87377496116257
"28" 1.737343792247
"29" 0.555722371044013
"30" 0.113940156983261
"31" -3.01475368663772
"32" 0.0950538447391551
"33" 0.559453535488664
"34" -0.585668595217797
"35" 0.936756204957632
"36" -1.73516245309254
"37" -1.12300673676041
"38" 0.29952584124748
"39" 1.7983995070456
"40" 0.219434701523262
"41" 0.215618947512155
"42" -1.83838649874171
"43" -3.49041658744584
"44" 0.385745512742176
"45" 1.5512800705548
"46" 1.65116264069875
"47" 1.66063860357145
"48" 1.23166455333012
"49" 1.49511154191476
"50" 0.264287411441494
"51" 1.01558062794204
"52" 0.979709248576036
"53" -0.799452466455008
"54" -0.836153099948085
"55" -0.236113375718908
"56" 0.888939969265948
"57" -0.696277642787834
"58" 1.60634151236403
"59" 0.508498977999018
"60" -2.14899116279202
"61" 0.539467063416538
"62" -0.901686659596294
"63" -1.29563531953716
"64" 1.64538951484734
"65" 0.457713278187157
"66" 1.95322271093619
"67" 3.57793040036069
"68" 1.13301248325715
"69" -0.299225474702482
"70" 2.3536969245983
"71" -1.14277685072764
"72" -0.53868009372956
"73" 0.0337554771895938
"74" 3.41735733988728
"75" 0.245676913850723
"76" -0.619020838213906
"77" -0.738330869006035
"78" -0.256444521934981
"79" 1.5937061075475
"80" -1.13869854305943
"81" 1.86925549599164
"82" 1.42894645884613
"83" 0.952841310047297
"84" -1.05583765841526
"85" 1.00464304176859
"86" 1.26661066185132
"87" 0.812670867099079
"88" -0.386072159384533
"89" 0.497950554549874
"90" 0.249698178926963
"91" 1.27582687170704
"92" -0.147075179071088
"93" 1.99227964929551
"94" -1.78771771520111
"95" 2.93324042634017
"96" 1.61643648922986
"97" 0.382737876890019
"98" 2.15512761257238
"99" 0.887184923164291
"100" 0.629740972523983
"101" 1.64328268040074
"102" 0.802062103404268
"103" 1.34444246437977
"104" -1.08988347518975
"105" -1.43541999899071
"106" -0.137436153299305
"107" 1.13662913188622
"108" 0.898494254027526
"109" 0.246448894503558
"110" 0.666753992827495
"111" 0.54992618803356
"112" 0.129381245010379
"113" 0.391936222920542
"114" -1.25634722082262
"115" 1.40877839677131
"116" 2.28456128497411
"117" 1.70812483262597
"118" -0.0296256272418987
"119" 2.07617945206582
"120" -0.853570372435762
"121" -2.0952678527883
"122" -1.79495886499274
"123" -1.98153088244818
"124" -2.24057715687788
"125" -0.248269630930984
"126" -0.300277965423497
"127" -2.8081089916279
"128" -2.14088927624002
"129" -2.8468771698999
"130" 1.93601503993742
"131" -4.84514238325585
"132" 2.90916131583624
"133" 1.82285934551481
"134" 1.81691395337765
"135" 0.542394347433323
"136" -0.635260862243776
"137" 3.04060638732265
"138" 2.42381943524342
"139" 4.68375163184745
"140" 2.79353069746116
"141" 0.544984235495257
"142" -0.282674488020803
"143" -1.91927895605858
"144" 0.323993618455468
"145" 2.80932462127064
"146" 1.5014782553662
"147" 1.41802160108016
"148" 1.5203283983188
"149" 0.607143425324935
"150" -0.4247465175768
"151" -1.95967691258452
"152" 1.6129259478264
"153" -0.379304783659357
"154" 1.87556171444464
"155" 1.86491951546667
"156" 0.872589000227485
"157" 4.5014532534676
"158" -0.518311236610579
"159" -3.51911451138947
"160" -1.20819397429592
"161" 0.570996576899645
"162" -2.87118215639152
"163" -4.38515635468204
"164" 2.33902477108701
"165" 0.843319952632676
"166" 1.41996550296366
"167" -1.3728402106299
"168" -1.37976352576489
"169" -3.08355488104696
"170" -1.63933287175013
"171" 1.91737854400103
"172" 0.471732942022619
"173" 0.534532088920564
"174" -4.81998969335277
"175" -0.60714810624296
"176" -0.644715756807841
"177" -0.495843795611059
"178" -2.62961179281853
"179" -1.1314565402618
"180" -2.30237100664621
"181" 1.74788318295382
"182" -0.290526527926133
"183" 2.32744749211293
"184" 1.2534851281935
"185" -0.398142344378265
"186" 1.19170188478891
"187" -0.28073768934658
"188" -2.16757703528499
"189" -1.29833240387165
"190" 0.560311398073935
"191" -1.49529500421966
"192" 3.66046263573498
"193" -1.00669521824787
"194" -1.03205103109736
"195" -1.84468168015182
"196" 0.542058553839986
"197" -0.505743559728835
"198" -0.998344850140434
"199" -0.370252556544486
"200" -0.672862292697786
"201" 1.65801311550639
"202" -0.343611745287006
"203" 2.70076410553698
"204" -0.84577827185818
"205" -0.84631986517239
"206" 1.03632831482024
"207" 1.48472335474543
"208" -1.2082340437168
"209" -1.19335794971773
"210" 1.1264839733306
"211" 0.943397827489406
"212" -1.16650862382151
"213" -1.15103147715855
"214" -0.332350454917488
"215" -1.02396159558739
"216" 0.804537079709661
"217" -0.0613673875206473
"218" 0.7035388478822
"219" -1.19889374915554
"220" 0.333181204694775
"221" 1.47588104130882
"222" 1.03308020469601
"223" -0.499690089949723
"224" -0.389385954616387
"225" 1.23387316182738
"226" 1.05126336947264
"227" 2.42784342112156
"228" 1.40891614756003
"229" 0.554737783854144
"230" 0.890603023715087
"231" 0.245898370871565
"232" -0.252221153679244
"233" 0.162627343356121
"234" 2.11592798131358
"235" 0.753482991348449
"236" 3.95614726558738
"237" 0.284240909948885
"238" 1.03811910296996
"239" -1.75964644973227
"240" -0.293448118449433
"241" 1.40813839555831
"242" -1.99596042608769
"243" 1.22497595381633
"244" -0.723121617763297
"245" 1.07728582197424
"246" -0.478264393013674
"247" 0.551854661023874
"248" 0.624351720447308
"249" -4.91904260934623
"250" -0.716070331214752
"251" 1.14443065792587
"252" -1.69416070938223
"253" 1.18050807774554
"254" 0.934320526242118
"255" 1.92070199129132
"256" -0.261033281740836
"257" 1.4598406044419
"258" -1.95216837708151
"259" 2.28319799978502
"260" -0.423420783935185
"261" 0.271717727803583
"262" 0.140368204901236
"263" 4.78893899581947
"264" -2.31706158508007
"265" 3.01361448221677
"266" 4.8889336739798
"267" 4.68990881150583
"268" -3.0637366555969
"269" -4.73770595318695


==> arXiv combined/SEC-ORD-STY-CHECK/GermanyRes.csv <==
"x"
"1" 0.638275458546183
"2" 1.06488923753125
"3" 0.708443298266545
"4" 0.306678226040617
"5" 0.204022710768456
"6" -0.0319520932313253
"7" -2.38208649486523
"8" -1.40844118007348
"9" -1.62213189368001
"10" 0.600967791346477
"11" 0.0391381466606049
"12" -0.941236566723632
"13" -0.250871470779316
"14" 0.720748846088085
"15" 2.1027045734732
"16" 1.61694698263197
"17" 1.52732518989019
"18" 0.29112240201578
"19" 1.19675104578929
"20" -0.478775117986075
"21" 0.449124840522842
"22" -0.73319438137446
"23" 0.684144149218142
"24" 1.78344507448241
"25" 2.93986119443406
"26" -0.119090900037747
"27" 0.214622368905871
"28" -0.642056117229444
"29" 0.355378654653521
"30" 0.44471344682907
"31" -0.457478095188932
"32" -0.178869654186222
"33" -0.0508678490121284
"34" -0.141998355008816
"35" -1.26434836857062
"36" -0.338027481388977
"37" -0.369188082072661
"38" -0.669492597590143
"39" -0.895429291598433
"40" -1.56295052762238
"41" -1.22348058210604
"42" -2.44268655258046
"43" -2.33232883288377
"44" 1.94930930716379
"45" 0.916650965769456
"46" 1.11213781618426
"47" 1.03888258681931
"48" 1.06970867143256
"49" 0.0778634903555613
"50" -1.79695087606047
"51" 0.707356397382746
"52" -0.468183801781386
"53" -1.45680729533618
"54" -4.87183782526836
"55" 3.27171315878862
"56" -1.6896915189874
"57" -0.90121025247074
"58" -1.21282173507531
"59" 0.00711616334911014
"60" -0.951118185305759
"61" -0.590205504330392
"62" -0.913827411187626
"63" 0.354055122858412
"64" 1.10625746475831
"65" 2.07772968081537
"66" 1.16165543656471
"67" 1.50879095239839
"68" 0.508071016661447
"69" 0.12068582144407
"70" 0.828420171486428
"71" -0.0654763233349911
"72" 0.0735227664398934
"73" 1.42660330766353
"74" 0.271073785269934
"75" -0.689591473719624
"76" 1.89766312830143
"77" -0.946489870837347
"78" -0.526972187890046
"79" 0.0134601313099267
"80" -2.43853423758478
"81" 1.23137427187039
"82" 0.807381386991679
"83" -0.596309782644973
"84" -0.0826057388441441
"85" -0.480713106644146
"86" 1.01457063515462
"87" -0.135846684351158
"88" 1.64806683512616
"89" -0.92318078449501
"90" 2.96027801812217
"91" 0.200213559397412
"92" 0.285760620313162
"93" 1.61143629091003
"94" 2.29841470978852
"95" 1.11121112962346
"96" 1.29955943761408
"97" 0.368699118590754
"98" 0.045611510099981
"99" 3.50154829782558
"100" -2.5285474807058
"101" 0.135391419255825
"102" 0.148444529401281
"103" -0.395197097260287
"104" 1.97769329317638
"105" 1.9914988170796
"106" 1.420662237168
"107" 0.371031201920239
"108" 0.246151759460872
"109" 0.56500430515856
"110" -0.322767213340903
"111" 2.13663793283003
"112" -0.0491232577350118
"113" 1.80768572198668
"114" -3.06887799322696
"115" -0.291581373558472
"116" -0.94485821073566
"117" -0.559562238238271
"118" -0.676853641070217
"119" 2.07210612795845
"120" -0.288290033544655
"121" 2.7006735018507
"122" 0.401749647832617
"123" -0.907718679152218
"124" 0.0183797314749796
"125" -1.04735782989261
"126" -1.67024733510321
"127" -3.1828497790025
"128" -5.17863306888181
"129" 0.0106604357501965
"130" -2.39870623324262
"131" -2.9333906949123
"132" 0.416060909022683
"133" -0.0904202889218624
"134" 1.95813194876749
"135" -1.25768565603722
"136" 4.39644120995734
"137" 4.41471853067006
"138" -1.2067306198585
"139" 0.357448969768257
"140" 0.6453025669487
"141" 0.765339866019843
"142" 0.609514580176594
"143" 1.51641476210689
"144" 3.60160245749514
"145" 1.26658013370292
"146" -1.87085247200308
"147" 1.08672243488373
"148" 2.83296208906909
"149" 0.529562186022723
"150" -2.497773036507
"151" 1.73708295299079
"152" 2.95854801638548
"153" 2.36021043505558
"154" 2.6610290343184
"155" 0.768588636377949
"156" 0.516499012409525
"157" -0.0607718041677288
"158" -1.16647349216213
"159" -0.243045586621179
"160" -2.97116133460478
"161" -0.716781246098954
"162" -1.03134566426378
"163" -0.224673291048987
"164" -0.695412980308923
"165" 2.10279263485634
"166" 2.38280500993333
"167" -0.355845817209804
"168" -0.939268749852225
"169" -1.03821004453698
"170" -1.03460053563106
"171" -1.25235505504351
"172" -0.842284249837164
"173" -0.87446696655558
"174" 1.7826100303399
"175" -1.38850738915049
"176" 1.5546976465686
"177" 0.61356761765753
"178" 4.30474906074049
"179" -0.572557414112687
"180" -1.52443442262899
"181" -1.47997189171321
"182" 0.488580168287086
"183" -0.117559473130115
"184" 1.68442716710819
"185" 1.34385475143862
"186" -0.105708210439808
"187" 0.227174460044445
"188" 2.51028136534564
"189" 0.246622505083067
"190" 1.33965165397202
"191" 1.35324934003547
"192" -1.19521661344525
"193" 2.3122181416069
"194" -0.256977872433815
"195" -0.889356516124479
"196" 1.60966977970699
"197" -1.82046679299908
"198" 0.926638412716123
"199" 0.0436123532876422
"200" -1.51069658108896
"201" 0.473861357864827
"202" 1.4410708978585
"203" 0.62303828003121
"204" 1.88470494271562
"205" -1.00280358501842
"206" -1.02221122047755
"207" 1.08952774999781
"208" 0.181944734042794
"209" 1.81134768893491
"210" -0.26327797359955
"211" 0.954288863231682
"212" 1.13175841345028
"213" 0.63811970361197
"214" -0.135004361581046
"215" 0.148463196731193
"216" 0.489443394903851
"217" -0.137497702605508
"218" 1.18468623484543
"219" 0.436586389811829
"220" 1.48366272961434
"221" -1.4339054362834
"222" -0.283608677539092
"223" 2.17325299128565
"224" 0.13076083946158
"225" 0.781901133208983
"226" -0.15893086361654
"227" 1.68489686673045
"228" 1.41117626606352
"229" 0.439662508143613
"230" 1.38048604453814
"231" -0.346736819390713
"232" -0.913079575228274
"233" 1.3343327775034
"234" 2.13167447410956
"235" -0.160351891480822
"236" 1.61218194587538
"237" 1.87995303841328
"238" 0.855339708636826
"239" -0.467857748309569
"240" -1.70231481653596
"241" 0.203619543704981
"242" -1.18280330791269
"243" 1.54423461589703
"244" 0.357524637199994
"245" 1.43032572998609
"246" 0.10489201224356
"247" -0.98878858343334
"248" -0.726986742518932
"249" -0.794245663998517
"250" 0.618477831400753
"251" 1.08430997928659
"252" -1.14775581526947
"253" 0.776965136194491
"254" 0.483576002948944
"255" 0.571412207974078
"256" -1.28753291922815
"257" 0.76219676377525
"258" -3.37421344340605
"259" 0.353970836623986
"260" -0.211710773189843
"261" 0.606530270740485
"262" 1.52548745254912
"263" 2.53942419320698
"264" -0.202310110061809
"265" -3.72556018782388
"266" 7.61982327593662
"267" 6.61079497150082
"268" 3.89480674286233
"269" -0.0634329135883931


==> arXiv combined/SEC-ORD-STY-CHECK/ItalyRes.csv <==
"x"
"1" -1.71216055420163
"2" -0.61946909971347
"3" 0.467570275114952
"4" -1.23696830662762
"5" -2.95123318679856
"6" 3.5138679031953
"7" -0.58662469071102
"8" 0.674197230115965
"9" -0.442584675916208
"10" 0.961953590847159
"11" 1.03364083619653
"12" 0.793927360393987
"13" 0.778165346523288
"14" -0.198310135911932
"15" -0.0206634999752069
"16" -0.00977129232904161
"17" 0.552476481091297
"18" 1.90415822291666
"19" 3.47724087178972
"20" -0.598126490223564
"21" 0.464188610383708
"22" -0.232283962335636
"23" 1.06267021888338
"24" 2.25510097662228
"25" 3.59534287635101
"26" -0.881135926671583
"27" 1.83160631195509
"28" 0.0194082566807623
"29" 0.525561189167163
"30" -0.770599210972243
"31" 0.182680409981884
"32" -0.347653815215551
"33" 0.129651415607505
"34" 0.249839421337278
"35" -0.645512352203284
"36" -1.1182595156406
"37" 0.578896910124669
"38" 0.131833667559782
"39" 1.42076433034858
"40" -0.615273073182898
"41" 0.773264936562427
"42" -2.43253211357532
"43" -3.15175934009922
"44" 0.470448191382737
"45" 1.52870549190614
"46" 2.37302001341983
"47" 1.31527231060725
"48" 0.654979048472775
"49" -0.521392811361245
"50" 0.113715383150996
"51" -0.399283738329672
"52" -0.516407113853788
"53" 0.39376219162633
"54" 0.451119768069496
"55" 2.15803091391906
"56" 1.50753709570144
"57" -0.270258107108639
"58" 1.53444715867646
"59" -1.20867151323905
"60" -0.64039854822672
"61" -1.35670479363965
"62" 0.204693560522728
"63" -0.99931626898789
"64" 1.20905058099408
"65" -0.787267247513114
"66" 1.25120444864806
"67" 1.76390556432976
"68" 2.51019011840077
"69" -0.867286414368195
"70" -0.198070958784328
"71" -0.760392319240552
"72" 0.54112822691382
"73" 0.972713043819475
"74" 1.72660131437888
"75" 0.505725994822789
"76" 1.04025802437078
"77" -0.581448197676359
"78" -0.0612507106106293
"79" -0.469833187445786
"80" -2.73349669731633
"81" 0.790136534429479
"82" -0.0604536861068041
"83" -0.213493117716617
"84" 0.132975909775546
"85" -3.03601267664361
"86" -1.36224335784181
"87" 1.13857347912683
"88" 1.28467755206562
"89" -0.85222668189904
"90" 2.58495684592253
"91" 0.0702692366824493
"92" 2.12975455960846
"93" 1.71015614062314
"94" 0.173311899953269
"95" 2.50101294574529
"96" 1.37096366280689
"97" 1.78367802751404
"98" 1.73351064629851
"99" 0.567276450784668
"100" -1.1153649113695
"101" -0.377480545825982
"102" -1.59593499984125
"103" 0.788849053562082
"104" 0.82561078399543
"105" -0.111287510329859
"106" -0.331897879120397
"107" 1.48378679844289
"108" -0.907814895899776
"109" 0.402234704961636
"110" 1.96212973578714
"111" 0.921078040984291
"112" 0.466891185512878
"113" -0.487139348711899
"114" -1.32761194846926
"115" 0.168176000495045
"116" -2.01315776204443
"117" -1.44057307400105
"118" -1.11536620157513
"119" -0.64441262066827
"120" 0.0578193976307162
"121" 0.0484996478759001
"122" -1.7251933213656
"123" -0.887555984961161
"124" -2.48735662101475
"125" 3.01388051315692
"126" -1.30773087588315
"127" -3.09838643787788
"128" -6.72173585390843
"129" 0.958509232810407
"130" -1.37631405897763
"131" -3.06562342881782
"132" 1.0292920858026
"133" 1.01591216443973
"134" 1.18070762366793
"135" -1.41051931504011
"136" 1.41962799867609
"137" -1.0007439759487
"138" 1.35721527066109
"139" 3.13840590650703
"140" -0.821235306926638
"141" 3.35360513397293
"142" -1.98683769749223
"143" 0.192871938186975
"144" 3.36440477715691
"145" -0.560417415418016
"146" -0.67138987441686
"147" -0.727028796106261
"148" -1.02810670211718
"149" 0.326205392066029
"150" -0.566462316802919
"151" 1.13634554636468
"152" 1.71408709682557
"153" -2.06757840874337
"154" 0.989798499141948
"155" 2.8583128560884
"156" -0.626986652123954
"157" 0.270745393570152
"158" -3.34816825676261
"159" -2.65420674719253
"160" 0.299907845575191
"161" -0.978732734581151
"162" -0.0938204816735038
"163" -4.78621001278426
"164" 1.06656410896959
"165" -1.62445428537074
"166" 0.655454930382518
"167" -2.32429070815254
"168" 0.356216312650005
"169" -3.4274830022062
"170" 0.444986434837276
"171" -1.0661987104256
"172" -0.544531160180064
"173" -0.396922607996991
"174" 0.614429791456047
"175" 0.398960846316058
"176" -1.38286307315585
"177" 0.497091464074714
"178" -1.16859206468524
"179" -2.10100070668745
"180" -0.0718664988562026
"181" 1.27471806172917
"182" -0.00947310321634376
"183" 0.0975356854916001
"184" 2.08040611518555
"185" 0.282836326450003
"186" 2.43323031273317
"187" -1.30163253287933
"188" -2.02072348603858
"189" 0.484247022008333
"190" 0.725050997677073
"191" 2.24986590350509
"192" -1.73710024323949
"193" 1.8404288193876
"194" -0.230227500393681
"195" 1.85089808078727
"196" -0.731921230211938
"197" -3.0005040424853
"198" -0.7719687538915
"199" 0.354126875720084
"200" 0.888947269395594
"201" -1.25629631591511
"202" 1.82903368960969
"203" -0.605210670434225
"204" 1.35567286904306
"205" 1.28431033514173
"206" 0.329188827529521
"207" 0.995248158282429
"208" -0.121197568027746
"209" 1.77830590478361
"210" -1.19757518389513
"211" 1.19485375964535
"212" 0.456870540983637
"213" 1.96535585514899
"214" -1.3975474943657
"215" 0.573481979483844
"216" -1.01260322648695
"217" 0.779242667380821
"218" -2.24124425078284
"219" 1.84334401384982
"220" -0.555289796941267
"221" 0.0508193115829769
"222" -0.791284952504164
"223" -0.0106509262568508
"224" 1.84909492964472
"225" -0.399295211378501
"226" 0.245122791457703
"227" 2.00103555389665
"228" -0.404443366223262
"229" 2.98106189139902
"230" -1.0871879445359
"231" -0.00790805152180241
"232" 1.84991403549
"233" 0.336170316676451
"234" -0.762677010872821
"235" -0.484770771621427
"236" 2.12897381078592
"237" 0.743241190936388
"238" 3.05004306683375
"239" -2.2117954440861
"240" -1.54608078599388
"241" -0.329282060549069
"242" -0.129289976557835
"243" 1.23014814843499
"244" -0.668374400344362
"245" -0.902643785977197
"246" 0.580503157298196
"247" -3.08358668197628
"248" -0.0151587327711908
"249" 0.0940889666735458
"250" -0.937808809152429
"251" 0.844250828049717
"252" 1.40698586481415
"253" -1.76351443841547
"254" 0.586016300617068
"255" -0.108155693848893
"256" 0.935967225021386
"257" -0.497655465486709
"258" 0.304033180860991
"259" 0.481961097418854
"260" -1.05025324930908
"261" -0.555924090783392
"262" 1.17045941185276
"263" 10.6029824543674
"264" -3.81309157655846
"265" -2.63654069684495
"266" 4.00404511310447
"267" 1.38451593033776
"268" 3.56395969624363
"269" -5.0313434838618


==> arXiv combined/SEC-ORD-STY-CHECK/SpainRes.csv <==
"x"
"1" NA
"2" NA
"3" NA
"4" NA
"5" NA
"6" NA
"7" NA
"8" NA
"9" NA
"10" NA
"11" NA
"12" NA
"13" NA
"14" NA
"15" NA
"16" NA
"17" NA
"18" NA
"19" NA
"20" 1.43219526671832
"21" -0.239708019632033
"22" 2.52265778559453
"23" 2.36022926361232
"24" 0.306340169071234
"25" -1.17877977882194
"26" -1.0959305509914
"27" 0.298963293573443
"28" 0.0927547557623853
"29" 0.229825572482817
"30" 0.0138141788344797
"31" 0.660458017909271
"32" 0.379907004374076
"33" -0.275973109172277
"34" 0.242581347724695
"35" -1.20390115796158
"36" -0.485852629513388
"37" -0.140645448852354
"38" -0.249907657388796
"39" 0.102742844866171
"40" 0.0121261915974387
"41" -0.416268380370489
"42" -0.189826570054571
"43" -1.85512483942678
"44" -1.24845071699211
"45" -0.47839663458381
"46" 1.59431071451676
"47" 0.406957840244274
"48" 1.04243726953803
"49" 1.32253544483565
"50" 2.23438606762458
"51" -0.0887560781055683
"52" -1.00642009995646
"53" -0.121800544529314
"54" -1.09138090816548
"55" 2.15106271113718
"56" 1.2243536705155
"57" -1.0268167726249
"58" 0.2982237397757
"59" -2.23462726059013
"60" -0.182406782653025
"61" -1.55794646246317
"62" 2.83222428324736
"63" 0.746652394488414
"64" 0.450614680968691
"65" 0.0540123619314201
"66" 1.22066696100701
"67" 1.27260930130693
"68" 1.86678784334534
"69" 0.833035477181269
"70" 0.940272530875596
"71" 1.0077564822448
"72" -3.02103517778611
"73" 1.81435749407699
"74" -1.1355297280024
"75" -0.228686408058778
"76" 1.46375024837523
"77" -0.345724720271377
"78" -0.694814875603349
"79" 0.454681844922987
"80" -0.815261744151911
"81" 1.55524280316882
"82" 0.876586050683414
"83" 0.146971960490191
"84" -2.53312790066503
"85" 1.45730129887335
"86" -0.179816495123049
"87" -1.55989987360929
"88" 1.9132072707762
"89" -1.88491294594791
"90" 2.14621641442695
"91" -0.89476777595533
"92" 1.29983814833226
"93" 1.04172413869209
"94" -0.659270503425994
"95" 1.589249098984
"96" 1.31011842054093
"97" 0.57693204910823
"98" -0.47579334788837
"99" 1.21470855297679
"100" -1.72464158309398
"101" 1.93531328505694
"102" 1.47636210082894
"103" 2.90563819692091
"104" 1.38548626222471
"105" -0.126309689727165
"106" 0.642898892834872
"107" -0.242529553039866
"108" 0.111078315949072
"109" -0.887518917100451
"110" 0.358355436629232
"111" 0.467972430473687
"112" -0.359080489020407
"113" -1.55144041169621
"114" -1.28469748832387
"115" -0.276371015612987
"116" -0.238508304443897
"117" -0.836304572087073
"118" -4.40868708077485
"119" -0.42882404985771
"120" -5.85230711544194
"121" 0.150219627584711
"122" -1.48398828466215
"123" -6.1343504658516
"124" -1.5395668561632
"125" 1.54890553239395
"126" -5.15309217566579
"127" -4.64718219214456
"128" -6.33423010265241
"129" 0.139985735379806
"130" -0.823702252081652
"131" -1.33610750259889
"132" 1.04795935850486
"133" 4.27262135851941
"134" -1.45423762480556
"135" 1.07151289239905
"136" 0.310031942224441
"137" 1.83108570250604
"138" -1.23711121513963
"139" 0.815082711128433
"140" -2.67767642730443
"141" -1.41347918286834
"142" 1.36181261181533
"143" -1.02014395697756
"144" 4.53453872905929
"145" -0.440588707176303
"146" 0.303274562907703
"147" -0.126914566950866
"148" 0.389795207020008
"149" -1.51915311265016
"150" -2.32249799176623
"151" -1.03239217174674
"152" 0.0473672687393645
"153" -1.26869812867553
"154" 1.45461627823354
"155" 1.12574388696912
"156" -1.82033685996893
"157" 0.882822020288629
"158" -0.880501797933618
"159" -0.845834925246315
"160" -2.79263240155825
"161" -1.26161072592571
"162" -1.90049959300116
"163" -2.87836994816669
"164" -4.2506536532762
"165" 2.30235403495468
"166" 2.11165307794861
"167" -3.53002293027284
"168" 2.66612807165539
"169" -4.72348601203086
"170" -0.876339416094908
"171" -0.552666730351433
"172" 0.225053439844743
"173" -0.230355204656966
"174" -2.70187847766753
"175" -0.598881420901087
"176" 0.68698940122016
"177" -0.347520603124202
"178" 1.98184648397451
"179" -1.91511870700259
"180" -0.586155595812585
"181" -1.31590919611121
"182" 2.51508524474586
"183" 0.361461309684323
"184" 0.535083009333739
"185" 1.70382371878215
"186" -1.4908948660139
"187" 0.403916625963284
"188" 0.479686975180485
"189" 3.17592998686897
"190" 1.46426856315497
"191" -0.146687943217849
"192" 0.825419714322273
"193" 2.37704184246208
"194" -0.116146870497531
"195" 0.392941873149041
"196" 0.811998354365514
"197" 1.52718858566873
"198" -0.666466924517934
"199" 1.07726826520396
"200" -1.19862733366145
"201" 1.09124070741781
"202" 2.88872510231965
"203" -0.205917762020249
"204" 1.5467377682421
"205" 2.44857968071688
"206" 0.367107487609374
"207" -1.13142087340381
"208" 2.87204859428937
"209" 1.07005545831315
"210" -2.8437575644569
"211" 1.02249244147585
"212" 0.924611425300455
"213" -0.464754616241088
"214" 0.817345144515023
"215" -0.308011240340861
"216" 1.38969961208029
"217" 0.491687764204464
"218" 0.22512070511884
"219" 1.44836646550893
"220" -1.45276112537282
"221" 1.47588735302752
"222" -0.59418066960513
"223" 0.867714276039194
"224" 0.843485232549618
"225" 0.656159323067193
"226" -0.337635145066699
"227" 2.69212316876212
"228" 0.131382828310436
"229" 1.26448809409427
"230" 0.431107134719802
"231" 1.18668160868964
"232" -0.147011422631039
"233" -0.559532851420869
"234" 1.31437015549444
"235" -1.135983846418
"236" 0.652866068443629
"237" 0.121170095145409
"238" 1.39528483374442
"239" 0.774974140339125
"240" -0.26141219320268
"241" 0.757893821024929
"242" 0.901877632655328
"243" -0.44295938323809
"244" -1.77052521177083
"245" 0.28423060939712
"246" -0.55899533207733
"247" 1.46965002685501
"248" 0.763528210131923
"249" 0.177538179947248
"250" 1.77735417505296
"251" -0.30843833734346
"252" 2.22499301089732
"253" -2.09398540848247
"254" -0.216528784170904
"255" -0.17465803379023
"256" -0.34902436639188
"257" 1.07365092513913
"258" -0.758010251310587
"259" 0.109917100390533
"260" 0.672752243149588
"261" 0.807686817789602
"262" -0.729769329917147
"263" 3.98762031303018
"264" -3.61588396867153
"265" 4.50017894428318
"266" 1.72242119401947
"267" 4.20216080003822
"268" 1.87655150914271
"269" -2.01013488428656


==> arXiv combined/SEC-ORD-STY-CHECK/X1t.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" 0 0 0 0 0 0 0 0 0 0 0 0 0
"2" 0 0 0 0 0 0 0 0 0 0 0 0 0
"3" 0 0 0 0 0 0 0 0 0 0 0 0 0
"4" 0 0 0 0 0 0 0 0 0 0 0 0 0
"5" 0 0 0 0 0 0 0 0 0 0 0 0 0
"6" 0 0 0 0 0 0 0 0 0 0 0 0 0
"7" 0 0 0 0 0 0 0 0 0 0 0 0 0
"8" 0 0 0 0 0 0 0 0 0 0 0 0 0
"9" 0 0 0 0 0 0 0 0 0 0 0 0 0
"10" 0 0 0 0 0 0 0 0 0 0 0 0 0
"11" 0 0 0 0 0 0 0 0 0 0 0 0 0
"12" 0 0 0 0 0 0 0 0 0 0 0 0 0
"13" 0 0 0 0 0 0 0 0 0 0 0 0 0
"14" 0 0 0 0 0 0 0 0 0 0 0 0 0
"15" 0 0 0 0 0 0 0 0 0 0 0 0 0
"16" 0 0 0 0 0 0 0 0 0 0 0 0 0
"17" 0 0 0 0 0 0 0 0 0 0 0 0 0
"18" 0 0 0 0 0 0 0 0 0 0 0 0 0
"19" 0 0 0 0 0 0 0 0 0 0 0 0 0
"20" 0 0 0 0 0 0 0 0 0 0 0 0 0
"21" 0 0 0 0 0 0 0 0 0 0 0 0 0
"22" 0 0 0 0 0 0 0 0 0 0 0 0 0
"23" 0 0 0 0 0 0 0 0 0 0 0 0 0
"24" 0 0 0 0 0 0 0 0 0 0 0 0 0
"25" 0 0 0 0 0 0 0 0 0 0 0 0 0
"26" 0 0 0 0 0 0 0 0 0 0 0 0 0
"27" 0 0 0 0 0 0 0 0 0 0 0 0 0
"28" 0 0 0 0 0 0 0 0 0 0 0 0 0
"29" 0 0 0 0 0 0 0 0 0 0 0 0 0
"30" 0 0 0 0 0 0 0 0 0 0 0 0 0
"31" 0 0 0 0 0 0 0 0 0 0 0 0 0
"32" 0 0 0 0 0 0 0 0 0 0 0 0 0
"33" 0 0 0 0 0 0 0 0 0 0 0 0 0
"34" 0 0 0 0 0 0 0 0 0 0 0 0 0
"35" 0 0 0 0 0 0 0 0 0 0 0 0 0
"36" 0 0 0 0 0 0 0 0 0 0 0 0 0
"37" 0 0 0 0 0 0 0 0 0 0 0 0 0
"38" 0 0 0 0 0 0 0 0 0 0 0 0 0
"39" 0 0 0 0 0 0 0 0 0 0 0 0 0
"40" 0 0 0 0 0 0 0 0 0 0 0 0 0
"41" 0 0 0 0 0 0 0 0 0 0 0 0 0
"42" 0 0 0 0 0 0 0 0 0 0 0 0 0
"43" 0 0 0 0 0 0 0 0 0 0 0 0 0
"44" 0 0 0 0 0 0 0 0 0 0 0 0 0
"45" 0 0 0 0 0 0 0 0 0 0 0 0 0
"46" 0 0 0 0 0 0 0 0 0 0 0 0 0
"47" 0 0 0 0 0 0 0 0 0 0 0 0 0
"48" 0 0 0 0 0 0 0 0 0 0 0 0 0
"49" 0 0 0 0 0 0 0 0 0 0 0 0 0
"50" 0 0 0 0 0 0 0 0 0 0 0 0 0
"51" 0 0 0 0 0 0 0 0 0 0 0 0 0
"52" 0 0 0 0 0 0 0 0 0 0 0 0 0
"53" 0 0 0 0 0 0 0 0 0 0 0 0 0
"54" 0 0 0 0 0 0 0 0 0 0 0 0 0
"55" 0 0 0 0 0 0 0 0 0 0 0 0 0
"56" 0 0 0 0 0 0 0 0 0 0 0 0 0
"57" 0 0 0 0 0 0 0 0 0 0 0 0 0
"58" 0 0 0 0 0 0 0 0 0 0 0 0 0
"59" 0 0 0 0 0 0 0 0 0 0 0 0 0
"60" 0 0 0 0 0 0 0 0 0 0 0 0 0
"61" 0 0 0 0 0 0 0 0 0 0 0 0 0
"62" 0 0 0 0 0 0 0 0 0 0 0 0 0
"63" 0 0 0 0 0 0 0 0 0 0 0 0 0
"64" 0 0 0 0 0 0 0 0 0 0 0 0 0
"65" 0 0 0 0 0 0 0 0 0 0 0 0 0
"66" 0 0 0 0 0 0 0 0 0 0 0 0 0
"67" 0 0 0 0 0 0 0 0 0 0 0 0 0
"68" 0 0 0 0 0 0 0 0 0 0 0 0 0
"69" 0 0 0 0 0 0 0 0 0 0 0 0 0
"70" 0 0 0 0 0 0 0 0 0 0 0 0 0
"71" 0 0 0 0 0 0 0 0 0 0 0 0 0
"72" 0 0 0 0 0 0 0 0 0 0 0 0 0
"73" 0 0 0 0 0 0 0 0 0 0 0 0 0
"74" 0 0 0 0 0 0 0 0 0 0 0 0 0
"75" 0 0 0 0 0 0 0 0 0 0 0 0 0
"76" 0 0 0 0 0 0 0 0 0 0 0 0 0
"77" 0 0 0 0 0 0 0 0 0 0 0 0 0
"78" 0 0 0 0 0 0 0 0 0 0 0 0 0
"79" 0 0 0 0 0 0 0 0 0 0 0 0 0
"80" 0 0 0 0 0 0 0 0 0 0 0 0 0
"81" 0 0 0 0 0 0 0 0 0 0 0 0 0
"82" 0 0 0 0 0 0 0 0 0 0 0 0 0
"83" 0 0 0 0 0 0 0 0 0 0 0 0 0
"84" 0 0 0 0 0 0 0 0 0 0 0 0 0
"85" 0 0 0 0 0 0 0 0 0 0 0 0 0
"86" 0 0 0 0 0 0 0 0 0 0 0 0 0
"87" 0 0 0 0 0 0 0 0 0 0 0 0 0
"88" 0 0 0 0 0 0 0 0 0 0 0 0 0
"89" 0 0 0 0 0 0 0 0 0 0 0 0 0
"90" 0 0 0 0 0 0 0 0 0 0 0 0 0
"91" 0 0 0 0 0 0 0 0 0 0 0 0 0
"92" 0 0 0 0 0 0 0 0 0 0 0 0 0
"93" 0 0 0 0 0 0 0 0 0 0 0 0 0
"94" 0 0 0 0 0 0 0 0 0 0 0 0 0
"95" 0 0 0 0 0 0 0 0 0 0 0 0 0
"96" 0 0 0 0 0 0 0 0 0 0 0 0 0
"97" 0 0 0 0 0 0 0 0 0 0 0 0 0
"98" 0 0 0 0 0 0 0 0 0 0 0 0 0
"99" 0 0 0 0 0 0 0 0 0 0 0 0 0
"100" 0 0 0 0 0 0 0 0 0 0 0 0 0
"101" 0 0 0 0 0 0 0 0 0 0 0 0 0
"102" 0 0 0 0 0 0 0 0 0 0 0 0 0
"103" 0 0 0 0 0 0 0 0 0 0 0 0 0
"104" 0 0 0 0 0 0 0 0 0 0 0 0 0
"105" 0 0 0 0 0 0 0 0 0 0 0 0 0
"106" 0 0 0 0 0 0 0 0 0 0 0 0 0
"107" 0 0 0 0 0 0 0 0 0 0 0 0 0
"108" 0 0 0 0 0 0 0 0 0 0 0 0 0
"109" 0 0 0 0 0 0 0 0 0 0 0 0 0
"110" 0 0 0 0 0 0 0 0 0 0 0 0 0
"111" 0 0 0 0 0 0 0 0 0 0 0 0 0
"112" 0 0 0 0 0 0 0 0 0 0 0 0 0
"113" 0 0 0 0 0 0 0 0 0 0 0 0 0
"114" 0 0 0 0 0 0 0 0 0 0 0 0 0
"115" 0 0 0 0 0 0 0 0 0 0 0 0 0
"116" 0 0 0 0 0 0 0 0 0 0 0 0 0
"117" 0 0 0 0 0 0 0 0 0 0 0 0 0
"118" 0 0 0 0 0 0 0 0 0 0 0 0 0
"119" 0 0 0 0 0 0 0 0 0 0 0 0 0
"120" 0 0 0 0 0 0 0 0 0 0 0 0 0
"121" 0 0 0 0 0 0 0 0 0 0 0 0 0
"122" 0 0 0 0 0 0 0 0 0 0 0 0 0
"123" 0 0 0 0 0 0 0 0 0 0 0 0 0
"124" 0 0 0 0 0 0 0 0 0 0 0 0 0
"125" 0 0 0 0 0 0 0 0 0 0 0 0 0
"126" 0 0 0 0 0 0 0 0 0 0 0 0 0
"127" 0 0 0 0 0 0 0 0 0 0 0 0 0
"128" 0 0 0 0 0 0 0 0 0 0 0 0 0
"129" 0 0 0 0 0 0 0 0 0 0 0 0 0
"130" 0 0 0 0 0 0 0 0 0 0 0 0 0
"131" 0 0 0 0 0 0 0 0 0 0 0 0 0
"132" 0 0 0 0 0 0 0 0 0 0 0 0 0
"133" 0 0 0 0 0 0 0 0 0 0 0 0 0
"134" 0 0 0 0 0 0 0 0 0 0 0 0 0
"135" 0 0 0 0 0 0 0 0 0 0 0 0 0
"136" 0 0 0 0 0 0 0 0 0 0 0 0 0
"137" 0 0 0 0 0 0 0 0 0 0 0 0 0
"138" 0 0 0 0 0 0 0 0 0 0 0 0 0
"139" 0 0 0 0 0 0 0 0 0 0 0 0 0
"140" 0 0 0 0 0 0 0 0 0 0 0 0 0
"141" 0 0 0 0 0 0 0 0 0 0 0 0 0
"142" 0 0 0 0 0 0 0 0 0 0 0 0 0
"143" 0 0 0 0 0 0 0 0 0 0 0 0 0
"144" 0 0 0 0 0 0 0 0 0 0 0 0 0
"145" 0 0 0 0 0 0 0 0 0 0 0 0 0
"146" 0 0 0 0 0 0 0 0 0 0 0 0 0
"147" 0 0 0 0 0 0 0 0 0 0 0 0 0
"148" 0 0 0 0 0 0 0 0 0 0 0 0 0
"149" 0 0 0 0 0 0 0 0 0 0 0 0 0
"150" 0 0 0 0 0 0 0 0 0 0 0 0 0
"151" 0 0 0 0 0 0 0 0 0 0 0 0 0
"152" 0 0 0 0 0 0 0 0 0 0 0 0 0
"153" 0 0 0 0 0 0 0 0 0 0 0 0 0
"154" 0 0 0 0 0 0 0 0 0 0 0 0 0
"155" 0 0 0 0 0 0 0 0 0 0 0 0 0
"156" 0 0 0 0 0 0 0 0 0 0 0 0 0
"157" 0 0 0 0 0 0 0 0 0 0 0 0 0
"158" 0 0 0 0 0 0 0 0 0 0 0 0 0
"159" 0 0 0 0 0 0 0 0 0 0 0 0 0
"160" 0 0 0 0 0 0 0 0 0 0 0 0 0
"161" 0 0 0 0 0 0 0 0 0 0 0 0 0
"162" 0 0 0 0 0 0 0 0 0 0 0 0 0
"163" 0 0 0 0 0 0 0 0 0 0 0 0 0
"164" 0 0 0 0 0 0 0 0 0 0 0 0 0
"165" 0 0 0 0 0 0 0 0 0 0 0 0 0
"166" 0 0 0 0 0 0 0 0 0 0 0 0 0
"167" 0 0 0 0 0 0 0 0 0 0 0 0 0
"168" 0 0 0 0 0 0 0 0 0 0 0 0 0
"169" 0 0 0 0 0 0 0 0 0 0 0 0 0
"170" 0 0 0 0 0 0 0 0 0 0 0 0 0
"171" 0 0 0 0 0 0 0 0 0 0 0 0 0
"172" 0 0 0 0 0 0 0 0 0 0 0 0 0
"173" 0 0 0 0 0 0 0 0 0 0 0 0 0
"174" 0 0 0 0 0 0 0 0 0 0 0 0 0
"175" 0 0 0 0 0 0 0 0 0 0 0 0 0
"176" 0 0 0 0 0 0 0 0 0 0 0 0 0
"177" 0 0 0 0 0 0 0 0 0 0 0 0 0
"178" 0 0 0 0 0 0 0 0 0 0 0 0 0
"179" 0 0 0 0 0 0 0 0 0 0 0 0 0
"180" 0 0 0 0 0 0 0 0 0 0 0 0 0
"181" 0 0 0 0 0 0 0 0 0 0 0 0 0
"182" 0 0 0 0 0 0 0 0 0 0 0 0 0
"183" 0 0 0 0 0 0 0 0 0 0 0 0 0
"184" 0 0 0 0 0 0 0 0 0 0 0 0 0
"185" 0 0 0 0 0 0 0 0 0 0 0 0 0
"186" 0 0 0 0 0 0 0 0 0 0 0 0 0
"187" 0 0 0 0 0 0 0 0 0 0 0 0 0
"188" 0 0 0 0 0 0 0 0 0 0 0 0 0
"189" 0 0 0 0 0 0 0 0 0 0 0 0 0
"190" 0 0 0 0 0 0 0 0 0 0 0 0 0
"191" 0 0 0 0 0 0 0 0 0 0 0 0 0
"192" 0 0 0 0 0 0 0 0 0 0 0 0 0
"193" 0 0 0 0 0 0 0 0 0 0 0 0 0
"194" 0 0 0 0 0 0 0 0 0 0 0 0 0
"195" 0 0 0 0 0 0 0 0 0 0 0 0 0
"196" 0 0 0 0 0 0 0 0 0 0 0 0 0
"197" 0 0 0 0 0 0 0 0 0 0 0 0 0
"198" 0 0 0 0 0 0 0 0 0 0 0 0 0
"199" 0 0 0 0 0 0 0 0 0 0 0 0 0
"200" 0 0 0 0 0 0 0 0 0 0 0 0 0
"201" 0 0 0 0 0 0 0 0 0 0 0 0 0
"202" 0 0 0 0 0 0 0 0 0 0 0 0 0
"203" 0 0 0 0 0 0 0 0 0 0 0 0 0
"204" 0 0 0 0 0 0 0 0 0 0 0 0 0
"205" 0 0 0 0 0 0 0 0 0 0 0 0 0
"206" 0 0 0 0 0 0 0 0 0 0 0 0 0
"207" 0 0 0 0 0 0 0 0 0 0 0 0 0
"208" 0 0 0 0 0 0 0 0 0 0 0 0 0
"209" 0 0 0 0 0 0 0 0 0 0 0 0 0
"210" 0 0 0 0 0 0 0 0 0 0 0 0 0
"211" 0 0 0 0 0 0 0 0 0 0 0 0 0
"212" 0 0 0 0 0 0 0 0 0 0 0 0 0
"213" 0 0 0 0 0 0 0 0 0 0 0 0 0
"214" 0 0 0 0 0 0 0 0 0 0 0 0 0
"215" 0 0 0 0 0 0 0 0 0 0 0 0 0
"216" 0 0 0 0 0 0 0 0 0 0 0 0 0
"217" 0 0 0 0 0 0 0 0 0 0 0 0 0
"218" 0 0 0 0 0 0 0 0 0 0 0 0 0
"219" 0 0 0 0 0 0 0 0 0 0 0 0 0
"220" 0 0 0 0 0 0 0 0 0 0 0 0 0
"221" 0 0 0 0 0 0 0 0 0 0 0 0 0
"222" 0 0 0 0 0 0 0 0 0 0 0 0 0
"223" 0 0 0 0 0 0 0 0 0 0 0 0 0
"224" 0 0 0 0 0 0 0 0 0 0 0 0 0
"225" 0 0 0 0 0 0 0 0 0 0 0 0 0
"226" 0 0 0 0 0 0 0 0 0 0 0 0 0
"227" 0 0 0 0 0 0 0 0 0 0 0 0 0
"228" 0 0 0 0 0 0 0 0 0 0 0 0 0
"229" 0 0 0 0 0 0 0 0 0 0 0 0 0
"230" 0 0 0 0 0 0 0 0 0 0 0 0 0
"231" 0 0 0 0 0 0 0 0 0 0 0 0 0
"232" 0 0 0 0 0 0 0 0 0 0 0 0 0
"233" 0 0 0 0 0 0 0 0 0 0 0 0 0
"234" 0 0 0 0 0 0 0 0 0 0 0 0 0
"235" 0 0 0 0 0 0 0 0 0 0 0 0 0
"236" 0 0 0 0 0 0 0 0 0 0 0 0 0
"237" 0 0 0 0 0 0 0 0 0 0 0 0 0
"238" 0 0 0 0 0 0 0 0 0 0 0 0 0
"239" 0 0 0 0 0 0 0 0 0 0 0 0 0
"240" 0 0 0 0 0 0 0 0 0 0 0 0 0
"241" 0 0 0 0 0 0 0 0 0 0 0 0 0
"242" 0 0 0 0 0 0 0 0 0 0 0 0 0
"243" 0 0 0 0 0 0 0 0 0 0 0 0 0
"244" 0 0 0 0 0 0 0 0 0 0 0 0 0
"245" 0 0 0 0 0 0 0 0 0 0 0 0 0
"246" 0 0 0 0 0 0 0 0 0 0 0 0 0
"247" 0 0 0 0 0 0 0 0 0 0 0 0 0
"248" 0 0 0 0 0 0 0 0 0 0 0 0 0
"249" 0 0 0 0 0 0 0 0 0 0 0 0 0
"250" 0 0 0 0 0 0 0 0 0 0 0 0 0
"251" 0 0 0 0 0 0 0 0 0 0 0 0 0
"252" 0 0 0 0 0 0 0 0 0 0 0 0 0
"253" 0 0 0 0 0 0 0 0 0 0 0 0 0
"254" 0 0 0 0 0 0 0 0 0 0 0 0 0
"255" 0 0 0 0 0 0 0 0 0 0 0 0 0
"256" 0 0 0 0 0 0 0 0 0 0 0 0 0
"257" 0 0 0 0 0 0 0 0 0 0 0 0 0
"258" 0 0 0 0 0 0 0 0 0 0 0 0 0
"259" 0 0 0 0 0 0 0 0 0 0 0 0 0
"260" 0 0 0 0 0 0 0 0 0 0 0 0 0
"261" 0 0 0 0 0 0 0 0 0 0 0 0 0
"262" 0 0 0 0 0 0 0 0 0 0 0 0 0
"263" 0 0 0 0 0 0 0 0 0 0 0 0 0
"264" 0 0 0 0 0 0 0 0 0 0 0 0 0
"265" 0 2.24161288046068 0.358387085699264 0.53741934991652 2.2419354607982 1.52354839540297 0 2.15161282016385 1.43483869491085 21.5958070601186 0.538064510591568 2.50870959989485 3.04645154553074
"266" 5.36827580682163 8.77252471645892 10.7516125709779 7.79258057378954 19.5625472951917 30.9933494638415 5.17620683538502 8.03838676021945 8.71964389994095 55.396949750563 5.02193543218797 16.9312909341627 12.0411349560184
"267" 40.4062412832683 25.6190873518404 40.6222595399426 38.8919365175308 19.3542282159654 51.5518124679039 34.9083100282841 44.5138716543874 38.6200328647626 2.5336928235012 38.4364520349811 18.7603220785818 52.0853157595081
"268" 26.9154853513164 42.996772304658 33.4577432447864 38.2763990791895 4.5809561575613 8.5256202697754 49.7304817630399 43.9394632175405 28.0754830145067 -19.3134500359976 31.0052150449445 33.2803460274973 20.7870968234155
"269" 0 -5.40483511647869 -6.60613103066709 -4.79220700007609 -3.83515023262269 -26.0175574764128 -2.4214505841655 -16.5646242039178 -13.008063039472 14.4689372195993 5.53962006107449 -4.12841038857729 -9.7674186460434
"270" -1.97866617838541 -3.3591610077889 -25.0332057460663 -6.65946053125531 -15.9811834109727 -14.5384394820019 -19.2472137123026 -5.79871121478341 -2.5142679440078 5.6547303066458 -3.23128952518579 -14.0655916357554 -18.7492468762141
"271" -2.4474643009966 -5.4847115547426 5.0941721147107 -4.01570052280209 0.2089244063183 3.9348938316427 -29.2563349405925 0.422903237291607 -4.53379638015581 1.603335316976 2.66451583370079 16.5326877799086 -20.1197847222769
"272" -1.1338747086063 0.404837577573701 4.1535490712812 -6.89967936854211 4.7261287320045 -3.8806458750078 21.1438726609753 3.06161105248239 1.1332251025784 0 -6.4490277690272 8.39386970766131 0.180644127630401


==> arXiv combined/SEC-ORD-STY-CHECK/X2t.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" 0 0 0 0 0 0 0 0 0 0 0 0 0
"2" 0 0 0 0 0 0 0 0 0 0 0 0 0
"3" 0 0 0 0 0 0 0 0 0 0 0 0 0
"4" 0 0 0 0 0 0 0 0 0 0 0 0 0
"5" 0 0 0 0 0 0 0 0 0 0 0 0 0
"6" 0 0 0 0 0 0 0 0 0 0 0 0 0
"7" 0 0 0 0 0 0 0 0 0 0 0 0 0
"8" 0 0 0 0 0 0 0 0 0 0 0 0 0
"9" 0 0 0 0 0 0 0 0 0 0 0 0 0
"10" 0 0 0 0 0 0 0 0 0 0 0 0 0
"11" 0 0 0 0 0 0 0 0 0 0 0 0 0
"12" 0 0 0 0 0 0 0 0 0 0 0 0 0
"13" 0 0 0 0 0 0 0 0 0 0 0 0 0
"14" 0 0 0 0 0 0 0 0 0 0 0 0 0
"15" 0 0 0 0 0 0 0 0 0 0 0 0 0
"16" 0 0 0 0 0 0 0 0 0 0 0 0 0
"17" 0 0 0 0 0 0 0 0 0 0 0 0 0
"18" 0 0 0 0 0 0 0 0 0 0 0 0 0
"19" 0 0 0 0 0 0 0 0 0 0 0 0 0
"20" 0 0 0 0 0 0 0 0 0 0 0 0 0
"21" 0 0 0 0 0 0 0 0 0 0 0 0 0
"22" 0 0 0 0 0 0 0 0 0 0 0 0 0
"23" 0 0 0 0 0 0 0 0 0 0 0 0 0
"24" 0 0 0 0 0 0 0 0 0 0 0 0 0
"25" 0 0 0 0 0 0 0 0 0 0 0 0 0
"26" 0 0 0 0 0 0 0 0 0 0 0 0 0
"27" 0 0 0 0 0 0 0 0 0 0 0 0 0
"28" 0 0 0 0 0 0 0 0 0 0 0 0 0
"29" 0 0 0 0 0 0 0 0 0 0 0 0 0
"30" 0 0 0 0 0 0 0 0 0 0 0 0 0
"31" 0 0 0 0 0 0 0 0 0 0 0 0 0
"32" 0 0 0 0 0 0 0 0 0 0 0 0 0
"33" 0 0 0 0 0 0 0 0 0 0 0 0 0
"34" 0 0 0 0 0 0 0 0 0 0 0 0 0
"35" 0 0 0 0 0 0 0 0 0 0 0 0 0
"36" 0 0 0 0 0 0 0 0 0 0 0 0 0
"37" 0 0 0 0 0 0 0 0 0 0 0 0 0
"38" 0 0 0 0 0 0 0 0 0 0 0 0 0
"39" 0 0 0 0 0 0 0 0 0 0 0 0 0
"40" 0 0 0 0 0 0 0 0 0 0 0 0 0
"41" 0 0 0 0 0 0 0 0 0 0 0 0 0
"42" 0 0 0 0 0 0 0 0 0 0 0 0 0
"43" 0 0 0 0 0 0 0 0 0 0 0 0 0
"44" 0 0 0 0 0 0 0 0 0 0 0 0 0
"45" 0 0 0 0 0 0 0 0 0 0 0 0 0
"46" 0 0 0 0 0 0 0 0 0 0 0 0 0
"47" 0 0 0 0 0 0 0 0 0 0 0 0 0
"48" 0 0 0 0 0 0 0 0 0 0 0 0 0
"49" 0 0 0 0 0 0 0 0 0 0 0 0 0
"50" 0 0 0 0 0 0 0 0 0 0 0 0 0
"51" 0 0 0 0 0 0 0 0 0 0 0 0 0
"52" 0 0 0 0 0 0 0 0 0 0 0 0 0
"53" 0 0 0 0 0 0 0 0 0 0 0 0 0
"54" 0 0 0 0 0 0 0 0 0 0 0 0 0
"55" 0 0 0 0 0 0 0 0 0 0 0 0 0
"56" 0 0 0 0 0 0 0 0 0 0 0 0 0
"57" 0 0 0 0 0 0 0 0 0 0 0 0 0
"58" 0 0 0 0 0 0 0 0 0 0 0 0 0
"59" 0 0 0 0 0 0 0 0 0 0 0 0 0
"60" 0 0 0 0 0 0 0 0 0 0 0 0 0
"61" 0 0 0 0 0 0 0 0 0 0 0 0 0
"62" 0 0 0 0 0 0 0 0 0 0 0 0 0
"63" 0 0 0 0 0 0 0 0 0 0 0 0 0
"64" 0 0 0 0 0 0 0 0 0 0 0 0 0
"65" 0 0 0 0 0 0 0 0 0 0 0 0 0
"66" 0 0 0 0 0 0 0 0 0 0 0 0 0
"67" 0 0 0 0 0 0 0 0 0 0 0 0 0
"68" 0 0 0 0 0 0 0 0 0 0 0 0 0
"69" 0 0 0 0 0 0 0 0 0 0 0 0 0
"70" 0 0 0 0 0 0 0 0 0 0 0 0 0
"71" 0 0 0 0 0 0 0 0 0 0 0 0 0
"72" 0 0 0 0 0 0 0 0 0 0 0 0 0
"73" 0 0 0 0 0 0 0 0 0 0 0 0 0
"74" 0 0 0 0 0 0 0 0 0 0 0 0 0
"75" 0 0 0 0 0 0 0 0 0 0 0 0 0
"76" 0 0 0 0 0 0 0 0 0 0 0 0 0
"77" 0 0 0 0 0 0 0 0 0 0 0 0 0
"78" 0 0 0 0 0 0 0 0 0 0 0 0 0
"79" 0 0 0 0 0 0 0 0 0 0 0 0 0
"80" 0 0 0 0 0 0 0 0 0 0 0 0 0
"81" 0 0 0 0 0 0 0 0 0 0 0 0 0
"82" 0 0 0 0 0 0 0 0 0 0 0 0 0
"83" 0 0 0 0 0 0 0 0 0 0 0 0 0
"84" 0 0 0 0 0 0 0 0 0 0 0 0 0
"85" 0 0 0 0 0 0 0 0 0 0 0 0 0
"86" 0 0 0 0 0 0 0 0 0 0 0 0 0
"87" 0 0 0 0 0 0 0 0 0 0 0 0 0
"88" 0 0 0 0 0 0 0 0 0 0 0 0 0
"89" 0 0 0 0 0 0 0 0 0 0 0 0 0
"90" 0 0 0 0 0 0 0 0 0 0 0 0 0
"91" 0 0 0 0 0 0 0 0 0 0 0 0 0
"92" 0 0 0 0 0 0 0 0 0 0 0 0 0
"93" 0 0 0 0 0 0 0 0 0 0 0 0 0
"94" 0 0 0 0 0 0 0 0 0 0 0 0 0
"95" 0 0 0 0 0 0 0 0 0 0 0 0 0
"96" 0 0 0 0 0 0 0 0 0 0 0 0 0
"97" 0 0 0 0 0 0 0 0 0 0 0 0 0
"98" 0 0 0 0 0 0 0 0 0 0 0 0 0
"99" 0 0 0 0 0 0 0 0 0 0 0 0 0
"100" 0 0 0 0 0 0 0 0 0 0 0 0 0
"101" 0 0 0 0 0 0 0 0 0 0 0 0 0
"102" 0 0 0 0 0 0 0 0 0 0 0 0 0
"103" 0 0 0 0 0 0 0 0 0 0 0 0 0
"104" 0 0 0 0 0 0 0 0 0 0 0 0 0
"105" 0 0 0 0 0 0 0 0 0 0 0 0 0
"106" 0 0 0 0 0 0 0 0 0 0 0 0 0
"107" 0 0 0 0 0 0 0 0 0 0 0 0 0
"108" 0 0 0 0 0 0 0 0 0 0 0 0 0
"109" 0 0 0 0 0 0 0 0 0 0 0 0 0
"110" 0 0 0 0 0 0 0 0 0 0 0 0 0
"111" 0 0 0 0 0 0 0 0 0 0 0 0 0
"112" 0 0 0 0 0 0 0 0 0 0 0 0 0
"113" 0 0 0 0 0 0 0 0 0 0 0 0 0
"114" 0 0 0 0 0 0 0 0 0 0 0 0 0
"115" 0 0 0 0 0 0 0 0 0 0 0 0 0
"116" 0 0 0 0 0 0 0 0 0 0 0 0 0
"117" 0 0 0 0 0 0 0 0 0 0 0 0 0
"118" 0 0 0 0 0 0 0 0 0 0 0 0 0
"119" 0 0 0 0 0 0 0 0 0 0 0 0 0
"120" 0 0 0 0 0 0 0 0 0 0 0 0 0
"121" 0 0 0 0 0 0 0 0 0 0 0 0 0
"122" 0 0 0 0 0 0 0 0 0 0 0 0 0
"123" 0 0 0 0 0 0 0 0 0 0 0 0 0
"124" 0 0 0 0 0 0 0 0 0 0 0 0 0
"125" 0 0 0 0 0 0 0 0 0 0 0 0 0
"126" 0 0 0 0 0 0 0 0 0 0 0 0 0
"127" 0 0 0 0 0 0 0 0 0 0 0 0 0
"128" 0 0 0 0 0 0 0 0 0 0 0 0 0
"129" 0 0 0 0 0 0 0 0 0 0 0 0 0
"130" 0 0 0 0 0 0 0 0 0 0 0 0 0
"131" 0 0 0 0 0 0 0 0 0 0 0 0 0
"132" 0 0 0 0 0 0 0 0 0 0 0 0 0
"133" 0 0 0 0 0 0 0 0 0 0 0 0 0
"134" 0 0 0 0 0 0 0 0 0 0 0 0 0
"135" 0 0 0 0 0 0 0 0 0 0 0 0 0
"136" 0 0 0 0 0 0 0 0 0 0 0 0 0
"137" 0 0 0 0 0 0 0 0 0 0 0 0 0
"138" 0 0 0 0 0 0 0 0 0 0 0 0 0
"139" 0 0 0 0 0 0 0 0 0 0 0 0 0
"140" 0 0 0 0 0 0 0 0 0 0 0 0 0
"141" 0 0 0 0 0 0 0 0 0 0 0 0 0
"142" 0 0 0 0 0 0 0 0 0 0 0 0 0
"143" 0 0 0 0 0 0 0 0 0 0 0 0 0
"144" 0 0 0 0 0 0 0 0 0 0 0 0 0
"145" 0 0 0 0 0 0 0 0 0 0 0 0 0
"146" 0 0 0 0 0 0 0 0 0 0 0 0 0
"147" 0 0 0 0 0 0 0 0 0 0 0 0 0
"148" 0 0 0 0 0 0 0 0 0 0 0 0 0
"149" 0 0 0 0 0 0 0 0 0 0 0 0 0
"150" 0 0 0 0 0 0 0 0 0 0 0 0 0
"151" 0 0 0 0 0 0 0 0 0 0 0 0 0
"152" 0 0 0 0 0 0 0 0 0 0 0 0 0
"153" 0 0 0 0 0 0 0 0 0 0 0 0 0
"154" 0 0 0 0 0 0 0 0 0 0 0 0 0
"155" 0 0 0 0 0 0 0 0 0 0 0 0 0
"156" 0 0 0 0 0 0 0 0 0 0 0 0 0
"157" 0 0 0 0 0 0 0 0 0 0 0 0 0
"158" 0 0 0 0 0 0 0 0 0 0 0 0 0
"159" 0 0 0 0 0 0 0 0 0 0 0 0 0
"160" 0 0 0 0 0 0 0 0 0 0 0 0 0
"161" 0 0 0 0 0 0 0 0 0 0 0 0 0
"162" 0 0 0 0 0 0 0 0 0 0 0 0 0
"163" 0 0 0 0 0 0 0 0 0 0 0 0 0
"164" 0 0 0 0 0 0 0 0 0 0 0 0 0
"165" 0 0 0 0 0 0 0 0 0 0 0 0 0
"166" 0 0 0 0 0 0 0 0 0 0 0 0 0
"167" 0 0 0 0 0 0 0 0 0 0 0 0 0
"168" 0 0 0 0 0 0 0 0 0 0 0 0 0
"169" 0 0 0 0 0 0 0 0 0 0 0 0 0
"170" 0 0 0 0 0 0 0 0 0 0 0 0 0
"171" 0 0 0 0 0 0 0 0 0 0 0 0 0
"172" 0 0 0 0 0 0 0 0 0 0 0 0 0
"173" 0 0 0 0 0 0 0 0 0 0 0 0 0
"174" 0 0 0 0 0 0 0 0 0 0 0 0 0
"175" 0 0 0 0 0 0 0 0 0 0 0 0 0
"176" 0 0 0 0 0 0 0 0 0 0 0 0 0
"177" 0 0 0 0 0 0 0 0 0 0 0 0 0
"178" 0 0 0 0 0 0 0 0 0 0 0 0 0
"179" 0 0 0 0 0 0 0 0 0 0 0 0 0
"180" 0 0 0 0 0 0 0 0 0 0 0 0 0
"181" 0 0 0 0 0 0 0 0 0 0 0 0 0
"182" 0 0 0 0 0 0 0 0 0 0 0 0 0
"183" 0 0 0 0 0 0 0 0 0 0 0 0 0
"184" 0 0 0 0 0 0 0 0 0 0 0 0 0
"185" 0 0 0 0 0 0 0 0 0 0 0 0 0
"186" 0 0 0 0 0 0 0 0 0 0 0 0 0
"187" 0 0 0 0 0 0 0 0 0 0 0 0 0
"188" 0 0 0 0 0 0 0 0 0 0 0 0 0
"189" 0 0 0 0 0 0 0 0 0 0 0 0 0
"190" 0 0 0 0 0 0 0 0 0 0 0 0 0
"191" 0 0 0 0 0 0 0 0 0 0 0 0 0
"192" 0 0 0 0 0 0 0 0 0 0 0 0 0
"193" 0 0 0 0 0 0 0 0 0 0 0 0 0
"194" 0 0 0 0 0 0 0 0 0 0 0 0 0
"195" 0 0 0 0 0 0 0 0 0 0 0 0 0
"196" 0 0 0 0 0 0 0 0 0 0 0 0 0
"197" 0 0 0 0 0 0 0 0 0 0 0 0 0
"198" 0 0 0 0 0 0 0 0 0 0 0 0 0
"199" 0 0 0 0 0 0 0 0 0 0 0 0 0
"200" 0 0 0 0 0 0 0 0 0 0 0 0 0
"201" 0 0 0 0 0 0 0 0 0 0 0 0 0
"202" 0 0 0 0 0 0 0 0 0 0 0 0 0
"203" 0 0 0 0 0 0 0 0 0 0 0 0 0
"204" 0 0 0 0 0 0 0 0 0 0 0 0 0
"205" 0 0 0 0 0 0 0 0 0 0 0 0 0
"206" 0 0 0 0 0 0 0 0 0 0 0 0 0
"207" 0 0 0 0 0 0 0 0 0 0 0 0 0
"208" 0 0 0 0 0 0 0 0 0 0 0 0 0
"209" 0 0 0 0 0 0 0 0 0 0 0 0 0
"210" 0 0 0 0 0 0 0 0 0 0 0 0 0
"211" 0 0 0 0 0 0 0 0 0 0 0 0 0
"212" 0 0 0 0 0 0 0 0 0 0 0 0 0
"213" 0 0 0 0 0 0 0 0 0 0 0 0 0
"214" 0 0 0 0 0 0 0 0 0 0 0 0 0
"215" 0 0 0 0 0 0 0 0 0 0 0 0 0
"216" 0 0 0 0 0 0 0 0 0 0 0 0 0
"217" 0 0 0 0 0 0 0 0 0 0 0 0 0
"218" 0 0 0 0 0 0 0 0 0 0 0 0 0
"219" 0 0 0 0 0 0 0 0 0 0 0 0 0
"220" 0 0 0 0 0 0 0 0 0 0 0 0 0
"221" 0 0 0 0 0 0 0 0 0 0 0 0 0
"222" 0 0 0 0 0 0 0 0 0 0 0 0 0
"223" 0 0 0 0 0 0 0 0 0 0 0 0 0
"224" 0 0 0 0 0 0 0 0 0 0 0 0 0
"225" 0 0 0 0 0 0 0 0 0 0 0 0 0
"226" 0 0 0 0 0 0 0 0 0 0 0 0 0
"227" 0 0 0 0 0 0 0 0 0 0 0 0 0
"228" 0 0 0 0 0 0 0 0 0 0 0 0 0
"229" 0 0 0 0 0 0 0 0 0 0 0 0 0
"230" 0 0 0 0 0 0 0 0 0 0 0 0 0
"231" 0 0 0 0 0 0 0 0 0 0 0 0 0
"232" 0 0 0 0 0 0 0 0 0 0 0 0 0
"233" 0 0 0 0 0 0 0 0 0 0 0 0 0
"234" 0 0 0 0 0 0 0 0 0 0 0 0 0
"235" 0 0 0 0 0 0 0 0 0 0 0 0 0
"236" 0 0 0 0 0 0 0 0 0 0 0 0 0
"237" 0 0 0 0 0 0 0 0 0 0 0 0 0
"238" 0 0 0 0 0 0 0 0 0 0 0 0 0
"239" 0 0 0 0 0 0 0 0 0 0 0 0 0
"240" 0 0 0 0 0 0 0 0 0 0 0 0 0
"241" 0 0 0 0 0 0 0 0 0 0 0 0 0
"242" 0 0 0 0 0 0 0 0 0 0 0 0 0
"243" 0 0 0 0 0 0 0 0 0 0 0 0 0
"244" 0 0 0 0 0 0 0 0 0 0 0 0 0
"245" 0 0 0 0 0 0 0 0 0 0 0 0 0
"246" 0 0 0 0 0 0 0 0 0 0 0 0 0
"247" 0 0 0 0 0 0 0 0 0 0 0 0 0
"248" 0 0 0 0 0 0 0 0 0 0 0 0 0
"249" 0 0 0 0 0 0 0 0 0 0 0 0 0
"250" 0 0 0 0 0 0 0 0 0 0 0 0 0
"251" 0 0 0 0 0 0 0 0 0 0 0 0 0
"252" 0 0 0 0 0 0 0 0 0 0 0 0 0
"253" 0 0 0 0 0 0 0 0 0 0 0 0 0
"254" 0 0 0 0 0 0 0 0 0 0 0 0 0
"255" 0 0 0 0 0 0 0 0 0 0 0 0 0
"256" 0 0 0 0 0 0 0 0 0 0 0 0 0
"257" 0 0 0 0 0 0 0 0 0 0 0 0 0
"258" 0 0 0 0 0 0 0 0 0 0 0 0 0
"259" 0 0 0 0 0 0 0 0 0 0 0 0 0
"260" 0 0 0 0 0 0 0 0 0 0 0 0 0
"261" 0 0 0 0 0 0 0 0 0 0 0 0 0
"262" 0 0 0 0 0 0 0 0 0 0 0 0 0
"263" 0 0 0 0 0 0 0 0 0 0 0 0 0
"264" 0 0 0 0 0 0 0 0 0 0 0 0 0
"265" 0 0 0 0 0 0 0 0 0 0.004741935483871 0 0 0
"266" 0 0 0 0 0.000827586206897 0.012 0 0 0 0.058154616240267 0 0 0.001034482758621
"267" 0.308870967741935 0.974096774193549 5.0641935483871 0.002258064516129 0.012333704115684 6.16087096774194 0.377172413793103 0.000766666666667 0.224516129032258 -0.05238042269188 0.024161290322581 0.023967741935484 1.49251390433815
"268" 5.51139569892473 10.8098365591398 7.2005397849462 0.217441935483871 0.075138709677419 2.69829569892473 7.2915275862069 0.024466666666666 2.04521720430107 0.020217204301075 0.808072043010752 0.068732258064516 9.26275161290323
"269" -1.64768602150538 -6.39715913978491 -10.4818946236559 0.572203225806452 0.038506451612903 -5.8524247311828 -4.66353870967742 0.070347311827957 -1.41818494623656 -0.0307010752688169 2.71418602150538 -0.077603225806452 -8.44142903225806
"270" -1.92098064516129 -3.93534086021506 -0.90743870967742 0.261263440860218 -0.10537311827957 -2.2447752688172 -2.43122795698925 0.187686021505377 -0.663348387096774 6.7741935483871e-05 1.07658064516129 -0.012496774193548 -1.78277096774194
"271" 0.27549677419355 -1.0579817204301 -0.813206451612903 -0.0284892473118299 -0.012917204301075 -0.566966666666666 -0.390901075268817 0.157378494623656 -0.123393548387097 0.00031935483871 0.37735483870968 0.104851612903226 -0.314229032258065
"272" 0.49387096774193 -0.236612903225807 0.385483870967742 -0.297193548387098 0.061451612903226 -0.022935483870968 -0.091483870967742 0.230774193548387 -0.00425806451612899 0.000967741935484 -0.513548387096781 0.426483870967742 -0.044


==> arXiv combined/SEC-ORD-STY-CHECK/Yt.csv <==
"US" "UK" "Spain" "Russia" "Japan" "Italy" "Ireland" "India" "Germany" "China" "Brazil" "Australia" "France"
"1" NA 6.5 NA NA NA 9.9 NA NA 5.8 NA NA NA NA
"2" NA 7.1 NA NA NA 7.9 NA NA 6.2 NA NA NA NA
"3" NA 7.9 NA NA NA 9.9 NA NA 6.4 NA NA NA NA
"4" NA 4.9 NA NA NA 7.7 NA NA 6.9 NA NA NA NA
"5" NA 4 NA NA NA 6.2 NA NA 6.9 NA NA NA 8.3
"6" NA 3.9 NA NA NA 6.7 NA NA 6.7 NA NA NA 7.2
"7" NA 1.6 NA NA NA 5.1 NA NA 6.4 NA NA NA 8.3
"8" NA 0 NA NA NA 1.7 NA NA 5.9 NA NA NA 5.9
"9" NA 1.3 NA NA NA 5.2 NA NA 4.6 NA NA NA 6.1
"10" NA -1.3 NA NA NA 4.4 NA NA 2.1 NA NA NA 5.6
"11" NA -4.4 NA NA NA 3.6 NA NA 0.700000000000003 NA NA NA 3.2
"12" NA -4.5 NA NA NA 2.2 NA NA -1.2 NA NA NA 1.9
"13" NA -2.4 NA NA NA 2.4 NA NA -0.700000000000003 NA NA NA 2.8
"14" NA -1.8 NA NA NA 3.4 NA NA -0.100000000000001 NA NA NA 5.2
"15" NA 2 NA NA NA 4.2 NA NA -0.5 NA NA NA 7.8
"16" NA 4.6 NA NA NA 4.8 NA NA 0.200000000000003 NA NA NA 8.7
"17" NA 5.6 NA NA NA 4.4 NA NA 1.8 NA NA NA 9.4
"18" NA 6 NA NA NA 4.4 NA NA 4.1 NA NA NA 11.6
"19" NA 7.2 NA NA NA 4.9 NA NA 5.6 NA NA NA 11.7
"20" NA 7.4 8.2 NA NA 5.7 NA NA 6.7 NA NA NA 13.1
"21" NA 7.4 10.2 NA NA 7.6 NA NA 6.6 NA NA NA 14.2
"22" NA 6.7 11.7 NA NA 10.7 NA NA 7.7 NA NA NA 14.2
"23" NA 8.4 12.2 NA NA 9.2 NA NA 7.2 NA NA NA 13.9
"24" NA 8.2 10.7 NA NA 8.6 NA NA 7.2 NA NA NA 13.7
"25" NA 6.1 12.2 NA NA 7.9 NA NA 6 NA NA NA 13.1
"26" NA 5.5 13.4 NA NA 8.3 NA NA 6.2 NA NA NA 13.6
"27" NA 6.7 12.2 NA NA 10.1 NA NA 7.9 NA NA NA 16.3
"28" NA 6.8 10.4 NA NA 13.3 NA NA 10.8 NA NA NA 16.3
"29" NA 6.3 9.5 NA NA 11.5 11.7 NA 10 NA NA NA 15.5
"30" NA 5.3 9.4 NA NA 11.9 10.5 NA 8.9 NA NA NA 15.9
"31" NA 5.9 8.8 NA NA 11 12.9 NA 7.7 NA NA NA 16
"32" NA 6.3 8.3 NA NA 10.4 12 NA 7.8 NA NA NA 14.7
"33" NA 3.4 7.7 NA NA 8.8 10.5 NA 7.8 NA NA NA 13.3
"34" NA 4.8 7.6 NA NA 8.2 9.5 NA 6.3 NA NA NA 9
"35" NA 5.6 6.9 NA NA 6.9 9.4 NA 5.2 NA NA NA 8.3
"36" NA 5.7 5.7 NA NA 6.2 8 NA 4.8 NA NA NA 8.5
"37" NA 6.3 5.5 NA NA 6 7.9 NA 4.4 NA NA NA 7
"38" NA 5.2 3.9 NA NA 4.8 7 NA 2.8 NA NA NA 7.2
"39" NA 3.6 2.9 NA NA 3 5.1 NA 2.2 NA NA NA 4.6
"40" NA 0.100000000000001 2.3 NA NA 3.1 0.200000000000003 NA 1.4 NA NA NA 2.6
"41" NA -0.100000000000001 1.5 NA NA 2.7 2.4 NA 0.100000000000001 NA NA NA 2.7
"42" NA 0.899999999999999 1.3 NA NA 3.5 3.6 NA -0.799999999999997 NA NA NA 4.2
"43" NA -0.700000000000003 1.4 NA NA 2.5 1.4 NA -1.7 NA NA NA 3.8
"44" NA -0.600000000000001 0.700000000000003 NA NA 2.7 -0.399999999999999 NA -2.6 NA NA NA 3.1
"45" NA -1.7 0.200000000000003 NA NA -0.200000000000003 -3.4 NA -4.7 NA NA NA 0.700000000000003
"46" NA -3.4 -2.3 9.4 NA -4 -4.9 NA -6.9 NA NA NA -3.4
"47" NA -2.4 -4.3 7.7 NA -3.3 -3.4 NA -4.6 NA NA NA -3.1
"48" NA -2.1 -4 7 NA -0.899999999999999 0.299999999999997 NA -3.1 NA NA NA -0.700000000000003
"49" NA 0.899999999999999 -1.1 5.4 NA 1.8 3.6 NA -1.6 NA NA NA 1.3
"50" NA 2.2 0.100000000000001 5 NA 3.1 4.9 NA 0.200000000000003 NA NA NA 3.1
"51" NA 4 1.4 6.3 NA 3.6 5.8 NA 1.7 NA NA NA 4.3
"52" NA 5.3 3 6.8 NA 3.1 7.3 NA 1.9 NA NA NA 5.6
"53" NA 6.8 5.1 6.3 NA 3.3 6 NA 0.200000000000003 NA NA NA 5.4
"54" NA 4.5 4.2 6.3 NA 2.7 4.9 NA 1.3 NA NA NA 5.7
"55" NA 3.3 2.5 6.1 NA 2 3.2 NA 1 NA NA NA 6.1
"56" NA 4.9 2.3 5 NA 2.3 2.4 NA -0.799999999999997 NA NA NA 4.4
"57" NA 5 1 4.8 NA 2.3 3.3 NA -5.5 NA NA NA 2.8
"58" NA 4.4 2.4 4.4 NA 3.3 2.6 NA -1.3 NA NA NA 1.8
"59" NA 3.6 3.7 5.4 NA 4.6 2.4 NA -2.1 NA NA NA 3.1
"60" NA 2.2 2.3 5.8 NA 3.9 1.8 NA -3 NA NA NA 2.5
"61" NA 1.6 2 6 NA 4.6 -0.200000000000003 NA -3.7 NA NA NA 3.4
"62" NA 0.399999999999999 -0.299999999999997 6.7 NA 2.8 -0.100000000000001 NA -3 NA NA NA 3.4
"63" NA -1.6 -0.399999999999999 7.6 NA 1.7 -1.6 NA -3.6 NA NA NA 0.5
"64" NA 0.299999999999997 -2 7.4 NA 0.100000000000001 -1.8 NA -4.3 NA NA NA 0.700000000000003
"65" NA 1.4 0.799999999999997 10 NA 0.200000000000003 -3 NA -4.8 NA NA NA -0.200000000000003
"66" NA 3.7 1.5 9.5 NA -0.600000000000001 -1.7 NA -3.6 NA NA NA -1.5
"67" NA 5.8 1.3 10.4 NA 0.799999999999997 -0.700000000000003 NA -1.9 NA NA NA 0.700000000000003
"68" NA 6.9 1.6 12.1 NA 0.5 1.6 NA 0.700000000000003 NA NA NA 1.7
"69" NA 7.7 3.3 9.8 NA 2.2 5 NA 2 NA NA NA 3.7
"70" NA 9 4.8 11.1 NA 4.4 6.1 NA 3.5 NA NA NA 7.3
"71" NA 9 6.8 11.9 NA 7 7.9 NA 4.4 NA NA NA 8
"72" NA 8.2 7.4 11.4 NA 5.7 7.2 NA 4.7 NA NA NA 7
"73" NA 9.3 7.4 9.9 NA 4.8 6.1 NA 5.1 NA NA NA 8.8
"74" NA 8.4 7.8 6.9 NA 4.1 6.5 NA 4.7 NA NA NA 7
"75" NA 8.2 3.9 8.1 NA 4.4 5.2 NA 4.2 NA NA NA 5.5
"76" NA 8.3 5.2 9 NA 4.8 7.1 NA 5.1 NA NA NA 5.1
"77" NA 7.1 4.3 9.1 NA 6.2 8.4 NA 5.1 NA NA NA 8.5
"78" NA 6.9 4 7.6 NA 6.4 6.2 NA 4.3 NA NA NA 8.1
"79" NA 7 5.4 6.4 NA 6.6 8.3 NA 6 NA NA NA 6.1
"80" NA 5.9 4.7 7.6 NA 5.5 7.4 NA 4.6 NA NA NA 5.2
"81" NA 4.3 3.2 6.3 NA 4.8 5.8 NA 3.3 NA NA NA 4.7
"82" NA 5.4 3.2 5.3 NA 3.7 4.7 NA 3 NA NA NA 5.6
"83" NA 7 2.3 4.2 NA 0.700000000000003 5.6 NA 0.5 NA NA NA 3.8
"84" NA 4.9 3.2 5.2 NA 1.3 6.2 NA 1.6 NA NA NA 4.7
"85" NA 5.3 3.9 5.7 NA 1.7 6 NA 2.7 NA NA NA 5.9
"86" NA 4.4 3.9 6.5 NA 1.7 5.7 NA 2 NA NA NA 6.4
"87" NA 6.2 1 8 NA 1.8 6.6 NA 1.8 NA NA NA 4.5
"88" NA 4.9 2.4 7.9 NA -1.5 6.5 NA 1.3 NA NA NA 4.9
"89" NA 2.8 2.2 7.4 NA -2.6 6.9 NA 2.1 NA NA NA 5.7
"90" NA 4.2 0.200000000000003 8.9 NA -0.399999999999999 6.4 NA 1.7 NA NA NA 5.7
"91" NA 5.1 2.4 7.5 NA 1.2 7.6 NA 3.3 NA NA NA 4.6
"92" NA 4.2 0.899999999999999 6.9 NA 0.200000000000003 7.1 NA 2.4 NA NA NA 5.1
"93" NA 4.3 2.7 7.8 NA 2.6 7.8 NA 4.9 NA NA NA 4.9
"94" NA 5.2 2.2 8.8 NA 3 8 NA 5 NA NA NA 6.1
"95" NA 5.4 3.5 8.8 NA 4.9 9.4 NA 4.8 4.5 NA NA 5.7
"96" NA 7.1 4.5 9.3 NA 6.2 8.4 12 6.2 4.3 NA NA 7.2
"97" NA 6.6 3.7 6.9 NA 5.9 8.5 10.6 8.3 4 NA NA 5.2
"98" NA 7.6 5.1 8.8 NA 7.9 7.6 12.1 8.3 4.1 NA NA 7.8
"99" NA 6.1 6.5 7.9 NA 8.9 9.1 11.9 8.8 4.6 NA NA 9.3
"100" NA 8.7 6.7 7.7 NA 9.9 11.3 12.9 8.7 6.2 NA NA 8.7
"101" NA 7.9 5.8 9.4 NA 10.8 11.7 13.8 8.3 7.1 NA NA 10.2
"102" NA 8.8 6.9 10 NA 10.4 11.6 11.9 11.5 6.7 NA NA 10.4
"103" NA 6.9 5.2 9.8 NA 8.7 10.2 9.9 8.1 6 NA NA 10.3
"104" NA 5.5 6.4 9.6 NA 7.4 8.9 11.5 6.9 4.9 NA NA 10.6
"105" NA 7.3 7.3 9.2 NA 5.2 10.2 13.6 6.8 5 NA NA 10
"106" NA 7.9 9.3 9 NA 5.9 7.1 13.1 6 5.3 NA NA 10.3
"107" NA 8.3 9.7 8.5 NA 6.7 5.7 13.7 7.7 5.5 NA NA 8.4
"108" NA 8.7 8.5 8.5 NA 6.1 7.2 8.5 9.2 5.7 NA NA 6.5
"109" NA 8.3 8.4 8.9 NA 5.3 8.4 6.9 9.4 5.6 NA NA 6.4
"110" NA 7.4 7.6 7.5 NA 6.6 9.4 5 8.6 6.6 NA NA 7.4
"111" NA 7.1 7.2 6.9 NA 5.3 8.4 5.4 8.2 5.7 8.6 NA 7.7
"112" NA 7.1 5.8 7.6 NA 5.1 7.2 5.5 8.1 6.6 10.4 NA 7
"113" NA 7 5.8 6.9 NA 6.9 4.4 5.2 7.1 7.3 8.8 NA 7
"114" NA 7.5 6.1 7.6 NA 7.2 6.5 5.8 8.8 8.8 8.3 NA 7.1
"115" NA 7 5.6 8.2 NA 7.1 5.7 7.6 8.4 6.3 7.6 NA 7
"116" NA 7.8 3.6 8.5 NA 6 6.8 10.7 9.1 7 5 NA 6.8
"117" NA 6.9 2.3 7.5 -0.899999999999999 4.3 5.4 11.9 5.2 9.8 7.9 NA 5
"118" NA 3 2 6.4 -0.899999999999999 4 5.3 14.3 4.4 9.3 8.6 NA 5.7
"119" NA 3.8 1.7 7.4 0.700000000000003 1.7 3.7 14.1 3.6 6.5 6.5 NA 7.4
"120" NA 3.7 0.700000000000003 6.9 1.3 0.200000000000003 2.1 13.3 2.7 6.8 7 NA 7.9
"121" NA 3 -3.7 5.4 -1.4 -0.5 -0.700000000000003 12.7 1.9 6.5 5.6 NA 6.5
"122" NA 3.8 -3.6 8.1 -1.2 -1.1 -0.600000000000001 12.6 3.7 4.4 3.6 NA 7.4
"123" NA 2 -8.2 8.8 -2.3 -0.600000000000001 -2.8 12.8 3 6.3 4.3 NA 5.9
"124" NA 0.200000000000003 -6.9 7.9 -2.3 -0.399999999999999 -6.1 12.8 5.1 8 4.7 NA 2.9
"125" NA -0.600000000000001 -6.7 9.2 -3.2 -2 -6.1 13.1 5 6.9 5.2 NA 1.3
"126" NA -3.9 -12.3 9 -4.7 -2.6 -6.5 14.2 3 4.9 3.8 NA -0.299999999999997
"127" NA -3.8 -12.8 7.5 -7.5 -5.1 -7.8 13.2 2.1 4.4 4.5 NA -2.9
"128" NA -1.2 -9.4 4.7 -7.4 -1.9 -6.6 12 0.5 -0.899999999999999 2.8 NA -3.1
"129" NA -5.3 -13.8 4.6 -9.6 -3.1 -7.8 11.4 -1.5 -0.200000000000003 1.6 NA -2.9
"130" NA -8 -17.7 -2 -11.2 -6.9 -11.7 2.7 -4.7 -2.1 -6.4 NA -6
"131" NA -11.9 -22.4 -13.5 -14.3 -13.9 -15.5 -7.8 -10.2 -5.7 -10 NA -8.8
"132" NA -11 -21 -18 -16.9 -12.8 -13.7 -4.9 -10.5 -6 -10.2 NA -12.4
"133" NA -9.2 -19.8 -17.9 -19.9 -12.9 -13.5 -7.3 -12 -4.5 -10.7 NA -9.6
"134" NA -9.9 -19.4 -11.2 -19.2 -15.1 -17.5 -8 -13.7 -1.5 -7.9 NA -13.3
"135" NA -5.5 -16.9 -7.9 -17 -12.8 -14.1 -4.6 -11.7 -1.1 -10.1 NA -9.8
"136" NA -2.3 -10.6 -7.4 -10.7 -9.8 -16.1 -1.1 -9.9 4 -5.6 NA -6.2
"137" NA 1 -10.4 -5.5 -7.1 -7 -10.2 3.5 -6 4.1 -2 NA -3.4
"138" NA 1.6 -8.1 -1.6 -5.4 -7.2 -6.9 4.7 -6 4.9 -0.299999999999997 NA -2.2
"139" NA 3.6 -6.5 -1.4 -2 -4.9 -6.9 5.6 -1 6.9 -0.200000000000003 NA -2.7
"140" NA 4.8 -3.6 2.2 0.799999999999997 -4.6 -3.8 5 4 9.4 2.6 NA 1.3
"141" NA 4.5 -3.5 4 -0.700000000000003 -1.7 -3.6 5.5 2.4 7.8 2.9 NA 4.8
"142" 5.2 7.3 -2.1 4.2 -1.5 2.1 -1.9 6.9 2.3 6.9 3.9 NA 8.6
"143" 5.9 6.6 -3.9 2.8 -4.6 1 -1.4 5.2 3.6 7.4 6.4 NA 10.2
"144" 7.7 7.3 -4.5 2.4 -3.5 4.1 -1.2 7.9 4.3 7.7 6.3 NA 9.2
"145" 7.5 5.1 -1.8 2 -3.2 2.1 -4.7 9.7 4.6 9 7.1 NA 8
"146" 8.9 8.4 -2.3 1.6 -2.6 1.9 -0.799999999999997 11.9 5.7 7.3 6.2 NA 5.6
"147" 8.6 7.4 2.3 3.7 0.299999999999997 5.6 2.2 9.6 8.7 8.1 5.8 NA 5.8
"148" 8.6 6.3 2.3 6.6 1.9 5.1 3.5 11.5 9.3 7.4 2.9 NA 9.2
"149" 8.3 6.6 2.3 5.4 0.5 4 4.4 9.5 6.4 4.2 2.5 NA 10.1
"150" 6.7 5.3 1.9 6.2 -0.200000000000003 2.9 5.2 12.8 6.7 2.2 1.6 NA 9.6
"151" 7.2 4.2 2 4.5 -1.4 1.7 4.7 11.9 9 2.6 1.3 NA 9.7
"152" 6.5 2.7 0.600000000000001 -0.100000000000001 -0.5 2.4 2.2 10.3 8.4 4.6 1.4 NA 9.5
"153" 5.8 3.1 -1.5 2.3 -0.700000000000003 1.9 -0.600000000000001 6.5 4.7 4.3 1 NA 8.1
"154" 4.1 4.6 -2.3 4.7 -2.8 2.4 1 8.4 6 7.4 0.799999999999997 NA 4.9
"155" 3.6 4.3 -1.5 3.6 -1.3 4 1 11.3 9 5.8 1.5 NA 6.4
"156" 5.1 1.6 -1.9 5.8 -0.600000000000001 1.9 -0.600000000000001 8.9 10.3 5.2 2.3 NA 6.3
"157" 5.2 5.7 0 4.6 0.899999999999999 2.9 5.7 9.6 11.3 4.6 3.2 NA 7.5
"158" 7.7 4.5 1.7 5.2 1 6.3 7.1 11 10.9 1.9 4 NA 9
"159" 6.3 7.1 -0.100000000000001 5.1 -13.9 5.2 3.5 10 10.4 2.7 4 NA 9.1
"160" 6.2 4.6 0.799999999999997 5.4 -15 4.5 3.1 10.7 9.2 1.7 2.5 NA 12.4
"161" 6.4 3.4 0.299999999999997 5.4 -3.8 1 1.2 7.7 7.1 2.8 3 NA 10.3
"162" 5.1 3.6 -0.799999999999997 3.8 -2.4 -1.6 1.3 6.8 6.3 1.6 1.1 NA 4.9
"163" 3.2 4.6 -3.9 4.6 -2.3 -0.899999999999999 1.1 7.9 2.5 0.399999999999999 1.4 NA 3.2
"164" 4.3 1.1 -5 2.6 -3.3 -2 1.5 4.5 1.3 0.399999999999999 -0.399999999999999 NA 3.7
"165" 4.8 2.8 -6.1 2.3 -2.8 -2.3 0.799999999999997 0.200000000000003 0.5 1.5 -1.5 NA 0.200000000000003
"166" 5.8 1.2 -8.3 2.5 2.4 -6.9 1.9 0.299999999999997 0.299999999999997 2.6 1.3 NA -4.4
"167" 5.1 0.899999999999999 -11.8 4.6 -1.1 -5.2 1.2 2.3 -0.600000000000001 -1.1 1.5 NA -1.2
"168" 6.4 3 -7.9 3.5 0.100000000000001 -5.8 -1.5 4.7 1.3 0.799999999999997 3.2 NA 0
"169" 7.8 5.4 -4 4.4 1.1 -4.3 -2.1 9.6 3.9 -0.299999999999997 3.8 NA 1.2
"170" 6.9 3.7 -7.1 3.7 1.2 -5.3 2.3 7.8 3.2 1.8 5.5 NA 0.200000000000003
"171" 8.4 5.2 -4 3.6 3.2 -4.4 2.4 3.6 1.6 -0.100000000000001 3.4 NA -1.3
"172" 6.8 2.9 -8 3.4 1.3 -7.3 1 3.8 0.5 1.4 2.7 NA -4.1
"173" 6.5 2.2 -8.8 4.5 0.100000000000001 -6.5 -0.399999999999999 5.3 -0.700000000000003 1.9 -0.399999999999999 NA -5.4
"174" 3.2 1.3 -8 2.6 -0.899999999999999 -6.7 1.4 5.7 -1.9 0.600000000000001 1.5 NA -2.7
"175" 1.3 -0.600000000000001 -6.9 2.6 -2.6 -6.8 0.799999999999997 4.4 -2.5 1.9 -1.1 NA -2.1
"176" 1.9 2.8 -6.6 3 -1.4 -6.5 1.4 4.3 -3 -0.100000000000001 -1.4 NA -2
"177" 0.700000000000003 1.5 -8.8 4.3 -1.6 -5.2 3 5 -0.799999999999997 0.299999999999997 2.2 NA -6.8
"178" 2.5 -0.100000000000001 -8.5 6.6 -1.1 -4.4 5.5 3.5 -2.3 0.5 0.700000000000003 NA -6.5
"179" 3.8 0 -6.6 6.2 -0.100000000000001 -5.6 5.3 3.2 -0.799999999999997 1.6 3 NA -5.7
"180" 3.3 -0.299999999999997 -6.1 4.1 -0.700000000000003 -4.3 4.2 6.3 0.299999999999997 1.8 3.2 NA -5.4
"181" 3.8 2.1 -3.5 4.8 0.399999999999999 -4.6 4.9 6.3 4.4 3.5 4.9 NA -7.3
"182" 4.5 1.3 -4.7 4.9 0.200000000000003 -5.8 2.8 4.8 3.3 1.4 2.9 NA -6.9
"183" 3.8 1.7 -5.2 3.4 3.2 -5.1 0.799999999999997 1.4 0.600000000000001 3.5 1 NA -8.1
"184" 3.8 2.7 -6 2.4 1.8 -3.4 2.2 0.5 -0.799999999999997 1.1 1.5 NA -5.7
"185" 4.5 4.8 -2.8 1 4.1 -3.4 1.6 2 0.200000000000003 0.899999999999999 1.2 NA -5.4
"186" 5.8 6.5 -1.9 0.100000000000001 2.3 -3 3.2 0.899999999999999 0.399999999999999 -0.200000000000003 1.1 NA -2.6
"187" 6.8 9.7 -1.4 -1.3 0.700000000000003 -0.299999999999997 5.5 -1.6 2.1 -0.5 -0.399999999999999 NA -0.899999999999999
"188" 6 11.2 0.799999999999997 1.4 1.9 0.299999999999997 7.6 -2.4 3.5 1.8 -0.299999999999997 NA -1.2
"189" 7.3 10.6 -0.399999999999999 1.2 3.2 2.8 5.7 -3.9 3.2 1.2 0.700000000000003 NA 0.5
"190" -0.399999999999999 11.7 0.100000000000001 3.3 6 1.3 8.8 -2.5 3.2 1.8 2 NA 0.5
"191" 6.2 10.1 0.799999999999997 2.2 4 -1.2 5.4 -1.5 5.4 2.3 1.8 NA -2
"192" 6.1 9 3.9 2.5 4 0 8.6 -1.9 5 1.2 1.7 NA -2.7
"193" 6.2 8.2 4.8 -0.399999999999999 4.1 1.3 7.8 -0.399999999999999 5.5 0.799999999999997 -0.100000000000001 NA -1.1
"194" 4.1 8.1 3.8 0.200000000000003 2 3.4 5 0.299999999999997 6.4 -0.200000000000003 0.799999999999997 NA -2.1
"195" 5.7 7.4 4.2 -2.2 2.8 1.1 9 -1.1 4.3 -0.700000000000003 1 NA 1.8
"196" 5.6 9.3 6.3 -2.4 -3.7 2.6 10.8 -0.5 6.1 -0.5 -0.100000000000001 NA 0.600000000000001
"197" 8.4 9 5.6 -2.9 -0.799999999999997 2.7 9.4 0.700000000000003 5.6 0.200000000000003 -0.200000000000003 NA -0.700000000000003
"198" 11 8 5.2 0.100000000000001 0 4.2 9.7 3.8 4 2.4 -0.100000000000001 NA -1.9
"199" 10.6 8.8 5.7 1.3 0.200000000000003 3.1 10.2 3 5.7 1.6 -0.700000000000003 NA -0.600000000000001
"200" 9.7 9.4 6.9 1.1 0.799999999999997 -0.100000000000001 11.8 1.6 3.7 2.8 -0.399999999999999 NA -0.5
"201" 9 7.6 5.3 0.899999999999999 2.8 -0.5 10 1.8 4.1 2.3 0.600000000000001 NA -1.6
"202" 7.2 5.7 5.5 -0.899999999999999 -0.5 0.399999999999999 10.2 1 3.9 1.7 -1.6 NA -1.8
"203" 6.1 7.6 3.8 -2.4 1.2 1.2 9.9 3.6 1.7 1.1 -1.9 NA -2.1
"204" 3.5 5.2 4.3 -2.8 1.9 -0.600000000000001 11 2.9 2 1.4 -0.799999999999997 NA -0.299999999999997
"205" 4.4 6.3 6.9 -4.4 1.7 1.2 10.4 3.3 3.5 1 -0.799999999999997 NA -0.700000000000003
"206" 7.2 6.6 6 -5.3 0 1 10.7 3.5 3.8 1.8 1.3 NA 2.2
"207" 9.2 8.5 6.9 -3.2 -0.600000000000001 2.4 9.8 3.2 5.4 1.8 -3 NA 1.5
"208" 7 8.6 9.1 0.799999999999997 0.700000000000003 3.9 9.7 2.5 4.1 1.3 -5.8 NA 0.600000000000001
"209" 6 6 8.3 1.6 1.6 3.7 10.8 1.2 2.6 1.2 -7.1 NA 2
"210" 4.6 7.5 5.8 -0.5 1.5 4 10.9 -0.799999999999997 3.7 0.600000000000001 -9 NA 3.3
"211" 5.7 6.9 8.3 0.899999999999999 1.5 3.5 11.8 2 3.7 0.200000000000003 -9.2 NA 1.5
"212" 5.7 5.2 8.8 -0.700000000000003 2.9 5 9.7 2.6 5 -1.2 -5.2 NA 0.200000000000003
"213" 5 3.4 4.6 0.899999999999999 1.2 3.4 9.5 1.5 4.1 -2 -7.3 NA 1.9
"214" 5 5.2 5 -1 2.3 3.9 7.7 2.6 4.2 -0.100000000000001 -7.3 NA 2.6
"215" 5.9 5.7 6.2 0.5 2.3 4.3 10.2 0.200000000000003 5.2 0.5 -5.5 NA 1
"216" 4 5 5.2 -2.2 2.2 6 9.2 1.6 5.5 -0.600000000000001 -6.1 NA 0.100000000000001
"217" 3.2 5.7 5.3 -1.6 2.6 3.8 11.1 3.3 4.5 0.100000000000001 -4.9 NA 0.200000000000003
"218" 0 2.8 4.5 0.600000000000001 1 3.7 9.5 1.2 4.1 -0.600000000000001 -11 NA -0.700000000000003
"219" 1.3 3.5 5.1 0.799999999999997 -0.100000000000001 2.4 10.7 4.3 4 1.3 -9.2 NA 0
"220" 2.4 2.1 5.2 1.3 -1.1 3.1 8.1 2.8 3.6 0.799999999999997 -11 NA 0.200000000000003
"221" 0.899999999999999 3.2 4.8 1.2 -0.799999999999997 0.799999999999997 9.1 0.899999999999999 4.5 0.5 -11.7 5.7 0.899999999999999
"222" 1.2 2.6 5.7 3.5 -1 2.6 9.2 1.1 4.4 0.299999999999997 -7.7 4.9 -0.399999999999999
"223" 1.8 -2.4 3.7 3.5 0.100000000000001 2.2 6.5 2.4 5.3 1.9 -3.6 4.5 0.100000000000001
"224" 1.5 3.4 4.8 2.9 -0.200000000000003 1.9 6.9 4.6 3.3 1.8 -5.6 3.4 1.9
"225" 2.3 3.8 4.1 3.1 -1.1 1.1 4.8 2.4 2.8 1.4 -3.9 4.4 2.7
"226" 4.9 4.7 4.4 3.7 1.3 1.1 4 5.4 5.1 2.9 -5.1 4 1.6
"227" 4.9 5.2 5.2 5.8 2 3.4 5.5 -0.899999999999999 5 2.9 -4.7 5.5 1.4
"228" 4.1 6.5 5.5 6.6 2.8 2.9 8.4 -2.4 5.2 3.5 -4.8 5.8 3.1
"229" 5.8 5.1 4.7 8.3 2.3 2.8 9.3 -0.600000000000001 4.8 2.2 -5.3 4.2 4.1
"230" 4.1 3.9 7 5.4 2.2 4.8 7.8 0.700000000000003 6.1 2.6 -3.4 7.1 5.9
"231" 3 4.8 6.8 6.3 2.9 4.2 6.9 2.3 7.1 2.1 -1.3 8.3 6.8
"232" 3.2 6.3 7.3 5.3 2.6 6.8 8.7 1.3 6.7 1.2 0.399999999999999 8.1 6.6
"233" 3.6 4.3 7.2 6 3.4 5.2 8.7 2.5 7.4 1.5 0.399999999999999 5.2 6.9
"234" 3.9 3.9 7.7 4.8 2.9 4.5 8 2.7 6.4 1.1 -1.5 7.2 6.6
"235" 4.6 4.2 6.7 3.4 1.8 6.2 7 -4 4.7 1.9 -0.600000000000001 6.7 5.6
"236" 5.3 3.9 5.3 4.2 1.9 5.8 8.2 -1 5.8 2.4 -0.399999999999999 4.1 5.2
"237" 4.8 4 6.4 4.8 1.7 4.3 7.6 1.1 7.7 1.4 1.1 3.1 7.1
"238" 5.2 5.9 5.1 3.2 3.4 3.9 6 1.3 6.6 1 -0.5 3.1 7.4
"239" 4.5 4.9 5.2 6.3 2.2 6 7.7 0.299999999999997 7.3 1.6 -1.1 4.3 10.3
"240" 4.1 4.8 5.4 6 2.2 6.5 10.2 3 8.9 3 -1.2 5.5 9.6
"241" 3.8 3.4 6.7 4.8 2.8 9 9 2.5 9 3.7 0.700000000000003 4.2 9.6
"242" 5.8 4.5 7.1 5.2 2.2 6 6.8 -0.299999999999997 7.6 3.3 3.1 4.3 7.3
"243" 4.2 2.4 5.8 3.2 1.3 3.5 3.7 0.799999999999997 5.1 1.8 1.5 5.4 6.3
"244" 4.9 3.2 5.4 4.9 3.1 2.9 7.6 1.9 4.6 2.3 0.600000000000001 5.3 6.9
"245" 6.6 4.4 5.9 3.4 1.7 2.9 7.7 0.399999999999999 3.4 2.3 -0.299999999999997 5.6 4.2
"246" 6.2 5.1 4.8 2 2.1 3.9 8.1 3.3 4.8 3 -3 2.9 5
"247" 5.7 3.5 2.7 1.7 1.8 3 6.8 4.1 5 2.3 0.399999999999999 2.3 4.4
"248" 4.7 4.2 3 2.1 2 1.7 8.4 1.9 5.6 2 -2.2 2 4.9
"249" 3.9 4.1 2.5 3.5 0.700000000000003 2.4 8.4 1.6 5 2.1 -2.7 2.5 4
"250" 4.9 2.1 3.7 5.8 2.5 -0.700000000000003 6.1 3 3.4 0.5 0.5 2 4.1
"251" 4.7 0.799999999999997 3.9 5 2.4 -0.700000000000003 6.6 4.5 2.3 1.9 1.6 3.9 4.2
"252" 4.4 1.4 3.4 3.9 2 0 5.5 3.6 1.6 2.2 2.4 2.9 -1.3
"253" 4.4 0.299999999999997 4.5 3.6 0.899999999999999 -1.2 3.3 3.6 2.1 0.899999999999999 2.3 1.3 -1.8
"254" 5.5 1.5 3.5 4.1 0.700000000000003 -0.399999999999999 5.4 3.8 2.8 0.700000000000003 2.6 -0.899999999999999 0.399999999999999
"255" 4.6 0 5.4 4.6 0.399999999999999 1.5 4.1 2.7 1.4 2.9 3.1 -0.5 -1.1
"256" 3 0.899999999999999 2.9 3 0.799999999999997 -0.5 3.4 1.7 2.2 2.7 0.600000000000001 0 0.100000000000001
"257" 0.899999999999999 0.899999999999999 2.1 1.5 0.700000000000003 -0.100000000000001 4.1 1.7 2.6 1.5 -1.6 1.5 1.2
"258" 1.5 -0.299999999999997 2.1 -0.799999999999997 0.799999999999997 0.100000000000001 4.4 0.799999999999997 2.6 0.600000000000001 -1 2.5 2.7
"259" 2.6 0.700000000000003 1.7 0.200000000000003 0.600000000000001 1 1.8 3.9 0.899999999999999 0.899999999999999 1.6 2.1 1.9
"260" 0.700000000000003 0.200000000000003 2.6 1.5 1.9 0.299999999999997 1.8 2.6 1.7 1.6 1.9 -0.700000000000003 2.9
"261" 1 -0.700000000000003 1.7 1.4 1.5 0.600000000000001 1 -0.200000000000003 -1.5 1.9 2.5 2 0.799999999999997
"262" 0.899999999999999 0 1.2 3.3 -0.899999999999999 0.799999999999997 0.600000000000001 -0.399999999999999 -1.1 2 1.8 0 2.6
"263" 2 -0.700000000000003 1.9 2.9 -0.200000000000003 -0.399999999999999 2 2.7 -0.600000000000001 3.2 1.8 -0.299999999999997 2.1
"264" 2.7 -0.700000000000003 2.7 1.8 -1.4 -0.700000000000003 3 3.7 0.200000000000003 2.6 0.899999999999999 -0.399999999999999 2
"265" 3.3 3.3 1.5 2.6 0.100000000000001 0.399999999999999 4.7 6.3 1.2 1.9 2.2 0.200000000000003 1.1
"266" -0.399999999999999 3 1.8 0.899999999999999 -3 0.700000000000003 6.7 7.6 0.700000000000003 -22.5 0.899999999999999 -1 2
"267" -9.1 -14 -23.3 -10.5 -13.8 -29.8 -12.7 0.600000000000001 -15 -3.3 -12.4 -10.6 -21.1
"268" -23 -36.2 -40.8 -36.1 -24.2 -39.1 -32.7 -42.8 -32.6 -2.4 -23.5 -28.3 -38.9
"269" -13 -20 -20.8 -15 -22.2 -16.1 -24.3 -35.2 -17.7 4.5 -21.9 -21.9 -17.9
"270" -2.1 -2.3 -0.299999999999997 -1.1 -9.2 -2.4 -5.7 -12.2 -3 5.7 -9.5 2.7 1.7
"271" 0.299999999999997 7 2.8 6.8 -5.1 2.5 5.9 -12.8 5.3 4.5 -2.7 7.8 7.3
"272" 4.6 9.1 -1.6 7.3 -4.8 -0.5 4 -4 4.4 5.1 3.9 -0.600000000000001 1.6

